Efficient simulation of coupled gas and power networks under uncertain demands

We introduce an approach and a software tool, Grazer, for solving coupled energy networks composed of gas and electric power networks. Those networks are coupled to stochastic fluctuations to address possibly fluctuating demand due to fluctuating demands and supplies. Through computational results the presented approach is tested on networks of realistic size.

==> figures/cutoff_oup/c_0.1.csv <==
time,value
0,1
0.01,0.960388
0.02,0.91156
0.03,0.917299
0.04,0.981379
0.05,1.00181
0.06,0.975967
0.07,1.00897
0.08,1.04326
0.09,1.08612
0.1,1.05781
0.11,1.1
0.12,1.02465
0.13,1.01114
0.14,1.08679
0.15,1.1
0.16,1.1
0.17,1.09883
0.18,1.0564
0.19,1.07826
0.2,1.02618
0.21,1.0615
0.22,1.1
0.23,1.07195
0.24,1.0996
0.25,1.1
0.26,1.1
0.27,1.1
0.28,1.0364
0.29,0.925132
0.3,0.9
0.31,0.9
0.32,0.914364
0.33,0.907698
0.34,0.987268
0.35,1.03337
0.36,0.988713
0.37,0.979885
0.38,0.920231
0.39,0.9
0.4,0.934049
0.41,0.942852
0.42,0.942621
0.43,0.9
0.44,0.935048
0.45,0.970744
0.46,0.9
0.47,0.906011
0.48,0.960981
0.49,0.926611
0.5,0.9
0.51,0.994452
0.52,0.99101
0.53,0.994731
0.54,0.951384
0.55,0.9
0.56,0.9
0.57,0.979037
0.58,0.967149
0.59,1.04391
0.6,1.05235
0.61,0.957855
0.62,0.944044
0.63,0.901303
0.64,0.965013
0.65,0.9
0.66,0.9
0.67,0.951204
0.68,0.972555
0.69,0.938466
0.7,0.9
0.71,0.902861
0.72,0.938911
0.73,0.924515
0.74,0.966287
0.75,1.02487
0.76,0.984968
0.77,0.966982
0.78,0.999225
0.79,1.07326
0.8,1.07116
0.81,1.04662
0.82,1.01716
0.83,0.972589
0.84,1.02814
0.85,1.00957
0.86,1.08021
0.87,1.05241
0.88,0.950605
0.89,0.947801
0.9,0.939864
0.91,0.931036
0.92,1.0204
0.93,1.00075
0.94,0.971063
0.95,0.959488
0.96,1.02481
0.97,1.04912
0.98,1.0364
0.99,0.980875
1,0.987877
1.01,0.982891
1.02,0.953258
1.03,0.971276
1.04,1.06562
1.05,1.06027
1.06,1.05457
1.07,0.936807
1.08,0.905818
1.09,0.936493
1.1,0.941241
1.11,1.04288
1.12,0.994474
1.13,0.990288
1.14,0.995245
1.15,0.951482
1.16,0.925902
1.17,0.9
1.18,0.971239
1.19,0.93745
1.2,0.981766
1.21,1.03125
1.22,1.08466
1.23,1.1
1.24,1.1
1.25,1.1
1.26,1.1
1.27,1.07663
1.28,1.09824
1.29,1.1
1.3,1.05771
1.31,1.06668
1.32,1.08785
1.33,1.1
1.34,1.09713
1.35,1.04602
1.36,0.977298
1.37,1.02554
1.38,1.05031
1.39,1.04497
1.4,1.1
1.41,1.1
1.42,1.09028
1.43,1.1
1.44,1.1
1.45,1.02485
1.46,1.01009
1.47,1.08025
1.48,1.00575
1.49,1.01161
1.5,1.03966
1.51,1.00718
1.52,0.942471
1.53,0.999133
1.54,0.97118
1.55,0.930982
1.56,0.956486
1.57,0.931317
1.58,0.925334
1.59,0.950368
1.6,1.01603
1.61,1.1
1.62,1.03918
1.63,0.977047
1.64,0.952611
1.65,0.976823
1.66,0.986114
1.67,1.07486
1.68,1.09079
1.69,1.04704
1.7,1.06064
1.71,1.02528
1.72,1.07061
1.73,1.06582
1.74,1.01862
1.75,0.953826
1.76,0.966133
1.77,1.00746
1.78,1.0733
1.79,1.00326
1.8,0.976891
1.81,0.971562
1.82,0.995282
1.83,0.931043
1.84,0.982692
1.85,1.07227
1.86,0.984378
1.87,0.983044
1.88,0.924827
1.89,0.981764
1.9,0.977478
1.91,0.946358
1.92,0.941605
1.93,0.971145
1.94,0.928377
1.95,1.02449
1.96,1.02463
1.97,1.04375
1.98,1.07506
1.99,1.1
2,1.1
2.01,1.1
2.02,1.04577
2.03,1.06702
2.04,1.04051
2.05,1.06341
2.06,1.03667
2.07,0.966954
2.08,0.975717
2.09,0.903747
2.1,0.9
2.11,0.933576
2.12,0.976024
2.13,1.02173
2.14,1.00008
2.15,1.03623
2.16,1.03134
2.17,1.1
2.18,1.1
2.19,1.03483
2.2,1.05924
2.21,1.1
2.22,1.1
2.23,1.05217
2.24,1.03597
2.25,0.968887
2.26,0.994764
2.27,0.922196
2.28,0.909081
2.29,0.9
2.3,0.9
2.31,0.9
2.32,0.9
2.33,0.9
2.34,0.9
2.35,0.9
2.36,0.970095
2.37,0.945279
2.38,0.976708
2.39,0.904305
2.4,0.994617
2.41,0.992351
2.42,0.968989
2.43,1.04818
2.44,1.09659
2.45,1.1
2.46,1.06221
2.47,1.1
2.48,1.1
2.49,1.1
2.5,1.03684
2.51,1.09784
2.52,1.1
2.53,1.1
2.54,1.1
2.55,1.1
2.56,1.1
2.57,1.1
2.58,1.09305
2.59,1.1
2.6,1.1
2.61,1.1
2.62,1.1
2.63,1.09663
2.64,1.1
2.65,1.1
2.66,1.09803
2.67,1.1
2.68,1.1
2.69,1.08975
2.7,1.1
2.71,1.1
2.72,1.04681
2.73,1.05564
2.74,1.06052
2.75,1.1
2.76,1.1
2.77,1.1
2.78,1.08294
2.79,1.1
2.8,1.08396
2.81,1.08734
2.82,1.0366
2.83,0.974955
2.84,0.978768
2.85,1.01935
2.86,0.990033
2.87,1.00014
2.88,0.950494
2.89,0.931513
2.9,0.955515
2.91,0.991241
2.92,1.0047
2.93,1.06606
2.94,1.04287
2.95,1.04407
2.96,1.0559
2.97,1.01004
2.98,1.03303
2.99,1.01073
3,0.965658
3.01,0.978103
3.02,0.936037
3.03,0.9
3.04,0.9
3.05,1.02419
3.06,1.06041
3.07,1.02775
3.08,1.0737
3.09,1.02865
3.1,1.05056
3.11,1.03743
3.12,1.1
3.13,1.06777
3.14,1.1
3.15,1.1
3.16,1.05001
3.17,1.09121
3.18,1.1
3.19,1.1
3.2,1.1
3.21,1.1
3.22,0.963873
3.23,0.945661
3.24,0.9
3.25,0.9
3.26,0.907831
3.27,0.918013
3.28,0.913031
3.29,0.901845
3.3,0.9
3.31,0.9
3.32,0.963335
3.33,0.938694
3.34,0.9
3.35,0.9
3.36,0.931681
3.37,0.964376
3.38,0.986237
3.39,0.902645
3.4,0.948158
3.41,0.959124
3.42,0.946879
3.43,0.949678
3.44,0.9
3.45,0.925293
3.46,0.934046
3.47,0.943631
3.48,0.908006
3.49,0.904593
3.5,0.91312
3.51,0.9
3.52,0.955686
3.53,0.9
3.54,0.906157
3.55,0.90023
3.56,0.9
3.57,0.953228
3.58,0.900029
3.59,0.9
3.6,0.9
3.61,0.948579
3.62,1.00648
3.63,0.94824
3.64,0.968663
3.65,0.913771
3.66,0.92461
3.67,0.92169
3.68,0.98734
3.69,0.990273
3.7,1.02638
3.71,1.05184
3.72,1.04084
3.73,1.01906
3.74,0.949584
3.75,0.926428
3.76,0.910613
3.77,0.923272
3.78,0.931639
3.79,0.939862
3.8,0.95663
3.81,0.932503
3.82,0.947248
3.83,0.948963
3.84,0.932581
3.85,0.904432
3.86,0.908295
3.87,0.901574
3.88,0.9
3.89,0.90299
3.9,0.9
3.91,0.9
3.92,0.922128
3.93,0.950435
3.94,0.922999
3.95,0.955336
3.96,0.9
3.97,0.9
3.98,0.9
3.99,0.945718
4,0.940138
4.01,0.958342
4.02,0.939992
4.03,1.02026
4.04,0.964188
4.05,0.926427
4.06,0.941099
4.07,0.9
4.08,0.9
4.09,0.950331
4.1,0.96577
4.11,1.01767
4.12,1.07757
4.13,1.1
4.14,1.06829
4.15,1.05849
4.16,1.01315
4.17,0.937643
4.18,0.966861
4.19,0.974132
4.2,1.00218
4.21,0.986105
4.22,0.996063
4.23,0.97327
4.24,1.06296
4.25,1.06168
4.26,1.07663
4.27,1.04539
4.28,1.02244
4.29,1.05767
4.3,1.07935
4.31,1.09521
4.32,1.05735
4.33,1.07699
4.34,1.06984
4.35,1.08054
4.36,1.09262
4.37,1.08598
4.38,1.1
4.39,1.0044
4.4,0.99713
4.41,0.939916
4.42,0.935649
4.43,0.9
4.44,0.912709
4.45,0.944016
4.46,1.04433
4.47,1.07634
4.48,1.09914
4.49,1.05524
4.5,1.03903
4.51,1.00817
4.52,0.956269
4.53,0.974421
4.54,0.95778
4.55,0.969583
4.56,0.939349
4.57,0.982911
4.58,1.02782
4.59,0.989183
4.6,0.902986
4.61,0.930822
4.62,0.926322
4.63,0.916607
4.64,1.0365
4.65,1.01283
4.66,1.01628
4.67,1.00047
4.68,1.03525
4.69,0.964154
4.7,0.982711
4.71,1.02775
4.72,0.919369
4.73,0.937733
4.74,0.91883
4.75,1.0082
4.76,1.03545
4.77,1.06917
4.78,1.04506
4.79,1.00853
4.8,1.00988
4.81,1.09614
4.82,1.04834
4.83,1.03713
4.84,0.994098
4.85,0.974808
4.86,0.951156
4.87,0.913471
4.88,0.944169
4.89,1.00082
4.9,1.02522
4.91,1.06371
4.92,1.07154
4.93,1.1
4.94,1.1
4.95,1.07681
4.96,1.0634
4.97,1.07928
4.98,1.08182
4.99,1.04545
5,1.00628
5.01,1.01691
5.02,1.0507
5.03,1.01262
5.04,1.01228
5.05,1.02283
5.06,1.00881
5.07,0.960444
5.08,0.99591
5.09,0.991218
5.1,0.911125
5.11,0.910241
5.12,0.931466
5.13,0.929402
5.14,0.923363
5.15,0.9
5.16,0.940014
5.17,0.950128
5.18,0.955867
5.19,1.03181
5.2,1.05133
5.21,1.03286
5.22,0.974227
5.23,0.941713
5.24,0.9
5.25,0.9
5.26,0.927044
5.27,0.929384
5.28,0.907988
5.29,0.9
5.3,0.9
5.31,0.931304
5.32,0.9
5.33,0.994273
5.34,1.05155
5.35,1.04778
5.36,0.984699
5.37,1.09948
5.38,1.0888
5.39,1.1
5.4,1.08138
5.41,1.1
5.42,1.1
5.43,1.1
5.44,1.05443
5.45,1.1
5.46,1.1
5.47,1.1
5.48,1.1
5.49,1.08743
5.5,1.1
5.51,1.09333
5.52,1.07255
5.53,1.02809
5.54,1.03443
5.55,1.00223
5.56,0.995376
5.57,0.997969
5.58,1.0351
5.59,1.0439
5.6,0.962288
5.61,0.998526
5.62,1.01649
5.63,1.01348
5.64,1.04942
5.65,1.0327
5.66,0.991507
5.67,1.05349
5.68,1.1
5.69,1.1
5.7,1.06802
5.71,1.1
5.72,1.05473
5.73,0.978193
5.74,1.01945
5.75,1.01383
5.76,1.01016
5.77,1.03581
5.78,0.986411
5.79,0.975243
5.8,1.01326
5.81,1.05905
5.82,1.05317
5.83,1.01551
5.84,1.01107
5.85,1.03109
5.86,0.976532
5.87,0.947146
5.88,0.945872
5.89,0.992065
5.9,1.02064
5.91,1.05426
5.92,1.05913
5.93,1.05706
5.94,1.07977
5.95,1.1
5.96,1.08091
5.97,1.1
5.98,1.05746
5.99,1.06344
6,1.1
6.01,1.1
6.02,1.09565
6.03,1.1
6.04,1.1
6.05,1.1
6.06,1.1
6.07,1.1
6.08,1.09252
6.09,1.1
6.1,1.00197
6.11,1.02204
6.12,0.954019
6.13,0.925445
6.14,0.978401
6.15,0.965807
6.16,1.02333
6.17,1.1
6.18,1.1
6.19,1.06712
6.2,1.1
6.21,1.1
6.22,1.1
6.23,1.1
6.24,1.05581
6.25,0.975844
6.26,0.922171
6.27,0.9
6.28,0.9
6.29,0.9
6.3,0.996583
6.31,1.05367
6.32,1.07068
6.33,1.1
6.34,1.03768
6.35,1.03813
6.36,1.01206
6.37,0.973857
6.38,1.02827
6.39,1.02764
6.4,1.0551
6.41,1.09585
6.42,1.0846
6.43,1.08856
6.44,1.1
6.45,1.09517
6.46,1.03236
6.47,1.03985
6.48,1.04469
6.49,1.01318
6.5,0.983291
6.51,1.05212
6.52,1.1
6.53,1.0598
6.54,1.03936
6.55,0.96829
6.56,1.02729
6.57,1.02993
6.58,0.991116
6.59,0.979341
6.6,1.09004
6.61,1.07047
6.62,0.972306
6.63,0.929409
6.64,0.90706
6.65,0.9557
6.66,0.91865
6.67,0.944394
6.68,0.955349
6.69,0.9
6.7,0.90824
6.71,0.966856
6.72,0.957248
6.73,0.983848
6.74,1.00302
6.75,0.999848
6.76,0.957816
6.77,0.980976
6.78,0.918056
6.79,0.9
6.8,0.9
6.81,0.963322
6.82,0.97086
6.83,0.942229
6.84,0.940684
6.85,0.972436
6.86,1.05045
6.87,1.07447
6.88,1.08431
6.89,1.1
6.9,1.1
6.91,1.1
6.92,1.1
6.93,1.08072
6.94,1.06107
6.95,0.964061
6.96,0.9
6.97,0.920842
6.98,0.9
6.99,0.983717
7,0.996822
7.01,1.02419
7.02,1.05087
7.03,1.09583
7.04,1.1
7.05,1.03932
7.06,1.1
7.07,1.08316
7.08,1.07339
7.09,1.051
7.1,1.09865
7.11,1.1
7.12,1.09754
7.13,1.08293
7.14,1.1
7.15,1.07547
7.16,1.1
7.17,1.07042
7.18,1.1
7.19,1.0725
7.2,1.1
7.21,1.08659
7.22,1.08483
7.23,1.1
7.24,1.1
7.25,1.08694
7.26,1.04395
7.27,1.05634
7.28,1.1
7.29,1.06613
7.3,1.05647
7.31,0.996091
7.32,1.01152
7.33,1.05715
7.34,1.08799
7.35,1.08356
7.36,1.03807
7.37,1.037
7.38,1.07687
7.39,1.0662
7.4,1.03449
7.41,1.09383
7.42,1.0658
7.43,1.09672
7.44,1.07472
7.45,1.1
7.46,1.05365
7.47,1.1
7.48,1.1
7.49,1.1
7.5,1.06041
7.51,1.1
7.52,1.05918
7.53,1.1
7.54,1.07521
7.55,1.078
7.56,1.08641
7.57,1.1
7.58,1.1
7.59,1.07266
7.6,1.1
7.61,1.09327
7.62,1.1
7.63,1.07033
7.64,1.1
7.65,1.09908
7.66,1.1
7.67,1.1
7.68,1.1
7.69,1.1
7.7,1.1
7.71,1.1
7.72,1.07371
7.73,1.05602
7.74,1.1
7.75,1.1
7.76,1.1
7.77,1.08429
7.78,1.1
7.79,1.1
7.8,1.1
7.81,1.03701
7.82,1.04161
7.83,1.1
7.84,1.1
7.85,1.04813
7.86,1.01341
7.87,0.990187
7.88,0.950793
7.89,1.02367
7.9,1.04875
7.91,1.09264
7.92,1.1
7.93,1.1
7.94,1.04696
7.95,1.05075
7.96,0.989457
7.97,0.924638
7.98,0.931785
7.99,0.932141
8,0.972751
8.01,1.06117
8.02,1.06297
8.03,1.05138
8.04,1.07674
8.05,1.08517
8.06,1.00584
8.07,0.9187
8.08,0.901628
8.09,0.991946
8.1,0.961715
8.11,0.90214
8.12,0.943462
8.13,0.957433
8.14,0.961334
8.15,0.912019
8.16,0.930455
8.17,0.9
8.18,0.948865
8.19,1.00732
8.2,0.996498
8.21,0.904924
8.22,0.936747
8.23,0.939026
8.24,0.941078
8.25,0.991664
8.26,1.04347
8.27,0.988272
8.28,0.973041
8.29,1.02137
8.3,1.05666
8.31,1.1
8.32,1.1
8.33,1.1
8.34,1.05072
8.35,1.03991
8.36,1.09999
8.37,1.1
8.38,1.00202
8.39,0.987977
8.4,0.969894
8.41,1.0247
8.42,1.0779
8.43,1.1
8.44,1.06042
8.45,1.03404
8.46,0.995694
8.47,0.992037
8.48,1.05384
8.49,1.00745
8.5,1.0597
8.51,1.05984
8.52,1.04842
8.53,1.01095
8.54,0.922412
8.55,0.9
8.56,0.9
8.57,0.9
8.58,0.9
8.59,0.9
8.6,0.900588
8.61,0.97396
8.62,0.9
8.63,1.01894
8.64,1.04055
8.65,0.991601
8.66,0.990667
8.67,0.980328
8.68,0.998609
8.69,0.965356
8.7,0.934761
8.71,0.969617
8.72,0.939229
8.73,0.984527
8.74,1.00565
8.75,1.00477
8.76,1.06224
8.77,1.08702
8.78,1.08993
8.79,1.1
8.8,1.1
8.81,1.1
8.82,1.09849
8.83,1.09009
8.84,1.1
8.85,1.1
8.86,1.1
8.87,1.09744
8.88,1.1
8.89,1.07521
8.9,1.08282
8.91,1.04895
8.92,1.0203
8.93,1.06816
8.94,1.07505
8.95,1.1
8.96,1.09176
8.97,1.1
8.98,1.1
8.99,1.02219
9,1.07816
9.01,1.1
9.02,1.1
9.03,1.1
9.04,1.1
9.05,1.1
9.06,1.06578
9.07,1.00532
9.08,1.01353
9.09,0.989276
9.1,0.904242
9.11,0.921395
9.12,0.913518
9.13,0.9
9.14,0.9
9.15,0.96794
9.16,0.9
9.17,0.947678
9.18,0.957196
9.19,0.968277
9.2,0.949474
9.21,0.900061
9.22,0.968319
9.23,0.998404
9.24,0.916969
9.25,0.997329
9.26,1.01091
9.27,0.995352
9.28,0.9
9.29,0.9
9.3,0.9
9.31,0.910918
9.32,0.9
9.33,0.9
9.34,0.9
9.35,0.93788
9.36,0.969994
9.37,1.01701
9.38,1.04667
9.39,1.02354
9.4,0.973866
9.41,1.01267
9.42,1.0208
9.43,1.1
9.44,1.08954
9.45,1.1
9.46,1.1
9.47,1.1
9.48,1.05538
9.49,1.05742
9.5,1.1
9.51,1.1
9.52,1.06277
9.53,1.03725
9.54,0.969843
9.55,0.9
9.56,0.940914
9.57,1.05555
9.58,0.994547
9.59,0.968634
9.6,0.974968
9.61,0.947573
9.62,0.969881
9.63,0.9
9.64,0.906595
9.65,0.908988
9.66,0.965632
9.67,0.967426
9.68,0.919994
9.69,0.95884
9.7,0.926486
9.71,0.901802
9.72,0.9
9.73,0.964482
9.74,0.926885
9.75,0.920409
9.76,0.933276
9.77,0.913192
9.78,0.925193
9.79,0.963279
9.8,1.0173
9.81,1.03284
9.82,1.07133
9.83,1.1
9.84,1.1
9.85,1.1
9.86,1.1
9.87,1.09515
9.88,1.09819
9.89,1.1
9.9,1.04426
9.91,1.03415
9.92,1.03045
9.93,0.966905
9.94,0.955245
9.95,0.991907
9.96,0.950201
9.97,0.907716
9.98,0.955066
9.99,0.941178
10,0.936777


==> figures/cutoff_oup/c_0.2.csv <==
time,value
0,1
0.01,0.932103
0.02,0.915588
0.03,0.948313
0.04,0.922603
0.05,0.956466
0.06,0.954685
0.07,0.973476
0.08,0.908896
0.09,0.935823
0.1,0.972053
0.11,0.942198
0.12,0.931479
0.13,1.04166
0.14,1.0281
0.15,1.05547
0.16,0.937365
0.17,1.00225
0.18,1.0033
0.19,1.0733
0.2,1.0715
0.21,1.13314
0.22,1.09895
0.23,1.0725
0.24,1.04062
0.25,1.00488
0.26,1.01257
0.27,0.973564
0.28,1.00106
0.29,0.979259
0.3,0.941858
0.31,0.935245
0.32,1.00021
0.33,0.968958
0.34,0.982709
0.35,1.06617
0.36,1.2
0.37,1.2
0.38,1.2
0.39,1.2
0.4,1.2
0.41,1.16903
0.42,1.1583
0.43,1.18887
0.44,1.18862
0.45,1.17783
0.46,1.2
0.47,1.18638
0.48,1.2
0.49,1.13673
0.5,1.16614
0.51,1.12053
0.52,1.1266
0.53,1.11604
0.54,1.15498
0.55,1.2
0.56,1.1673
0.57,1.2
0.58,1.2
0.59,1.18502
0.6,1.16193
0.61,1.2
0.62,1.1782
0.63,1.11742
0.64,1.0856
0.65,1.02951
0.66,1.09849
0.67,1.11648
0.68,1.10774
0.69,1.10303
0.7,1.09581
0.71,1.08791
0.72,1.05775
0.73,1.04891
0.74,1.01448
0.75,1.05067
0.76,1.04928
0.77,0.997551
0.78,1.05788
0.79,1.0339
0.8,1.01335
0.81,1.01065
0.82,1.00317
0.83,1.03165
0.84,0.994625
0.85,0.947975
0.86,0.954937
0.87,0.958103
0.88,0.925606
0.89,0.910187
0.9,0.865594
0.91,0.90202
0.92,0.84259
0.93,0.823815
0.94,0.86071
0.95,0.895528
0.96,0.945653
0.97,0.940657
0.98,0.926971
0.99,0.969599
1,0.983879
1.01,1.0052
1.02,1.10889
1.03,1.14572
1.04,1.16502
1.05,1.15516
1.06,1.14812
1.07,1.14665
1.08,1.17858
1.09,1.2
1.1,1.18276
1.11,1.13612
1.12,1.17503
1.13,1.2
1.14,1.14402
1.15,1.2
1.16,1.17188
1.17,1.15136
1.18,1.1556
1.19,1.17963
1.2,1.17052
1.21,1.2
1.22,1.2
1.23,1.11645
1.24,1.08
1.25,1.12332
1.26,1.09049
1.27,1.04286
1.28,1.04003
1.29,1.00639
1.3,0.969959
1.31,1.02088
1.32,1.01532
1.33,0.976841
1.34,0.975341
1.35,0.973418
1.36,0.927265
1.37,0.973666
1.38,0.930959
1.39,0.933769
1.4,0.966732
1.41,0.990092
1.42,0.985634
1.43,0.98028
1.44,1.00678
1.45,0.998964
1.46,0.933706
1.47,0.908677
1.48,0.908731
1.49,0.920204
1.5,0.991969
1.51,0.960671
1.52,0.965511
1.53,0.96663
1.54,0.983891
1.55,0.938711
1.56,0.923532
1.57,0.929597
1.58,1.03618
1.59,0.987735
1.6,0.980944
1.61,0.980533
1.62,0.948049
1.63,0.91715
1.64,0.883889
1.65,0.905991
1.66,0.92771
1.67,0.885382
1.68,0.887667
1.69,0.930372
1.7,0.910895
1.71,0.85252
1.72,0.90289
1.73,0.919538
1.74,0.899248
1.75,0.841049
1.76,0.8
1.77,0.840952
1.78,0.830579
1.79,0.84905
1.8,0.809814
1.81,0.808299
1.82,0.805409
1.83,0.834311
1.84,0.8
1.85,0.821126
1.86,0.876014
1.87,0.833626
1.88,0.806571
1.89,0.8
1.9,0.900253
1.91,0.896387
1.92,0.896004
1.93,0.876674
1.94,0.878876
1.95,0.870938
1.96,0.834289
1.97,0.804367
1.98,0.8
1.99,0.844232
2,0.816445
2.01,0.8
2.02,0.8
2.03,0.8
2.04,0.8
2.05,0.8
2.06,0.818401
2.07,0.848877
2.08,0.818236
2.09,0.816307
2.1,0.871515
2.11,0.8
2.12,0.82038
2.13,0.841286
2.14,0.8
2.15,0.8
2.16,0.8
2.17,0.8
2.18,0.828552
2.19,0.874666
2.2,0.817139
2.21,0.8222
2.22,0.8
2.23,0.8
2.24,0.855342
2.25,0.898027
2.26,0.918984
2.27,0.918892
2.28,0.912224
2.29,0.929129
2.3,0.904881
2.31,0.972583
2.32,1.00166
2.33,0.99953
2.34,0.989273
2.35,1.00394
2.36,0.951103
2.37,0.916788
2.38,0.878624
2.39,0.816419
2.4,0.805571
2.41,0.865227
2.42,0.86673
2.43,0.8
2.44,0.836244
2.45,0.840654
2.46,0.876282
2.47,0.908308
2.48,0.897345
2.49,0.910136
2.5,0.934052
2.51,0.951545
2.52,0.892747
2.53,0.890189
2.54,0.831784
2.55,0.8
2.56,0.802184
2.57,0.8
2.58,0.908943
2.59,0.916357
2.6,0.977935
2.61,1.00408
2.62,1.00002
2.63,1.05472
2.64,1.02017
2.65,0.991649
2.66,0.989642
2.67,1.01795
2.68,1.07827
2.69,1.07544
2.7,1.05651
2.71,0.996933
2.72,0.892168
2.73,0.853413
2.74,0.839761
2.75,0.84883
2.76,0.869588
2.77,0.924561
2.78,0.91742
2.79,0.893732
2.8,0.848508
2.81,0.879712
2.82,0.849295
2.83,0.812223
2.84,0.864213
2.85,0.840579
2.86,0.859953
2.87,0.872389
2.88,0.830975
2.89,0.827736
2.9,0.862609
2.91,0.844953
2.92,0.928721
2.93,0.886937
2.94,0.918213
2.95,0.880846
2.96,0.8
2.97,0.82189
2.98,0.862426
2.99,0.856953
3,0.874363
3.01,0.84637
3.02,0.873408
3.03,0.841981
3.04,0.845614
3.05,0.89024
3.06,0.835993
3.07,0.863829
3.08,0.819165
3.09,0.8
3.1,0.814663
3.11,0.843167
3.12,0.8218
3.13,0.812926
3.14,0.920465
3.15,0.958106
3.16,1.03553
3.17,1.00971
3.18,0.969694
3.19,0.997473
3.2,1.05189
3.21,1.03997
3.22,0.934517
3.23,0.913061
3.24,0.947594
3.25,0.891655
3.26,0.83135
3.27,0.8
3.28,0.842558
3.29,0.840236
3.3,0.841754
3.31,0.8
3.32,0.8
3.33,0.8
3.34,0.8
3.35,0.8
3.36,0.8
3.37,0.836876
3.38,0.89821
3.39,0.942005
3.4,0.863194
3.41,0.886729
3.42,0.843985
3.43,0.954017
3.44,1.0202
3.45,1.0231
3.46,0.986429
3.47,1.0258
3.48,1.04905
3.49,1.03676
3.5,1.0566
3.51,1.10866
3.52,1.14084
3.53,1.11729
3.54,1.10342
3.55,1.04073
3.56,0.967409
3.57,0.959979
3.58,0.983835
3.59,0.986196
3.6,0.954366
3.61,0.92061
3.62,0.897297
3.63,0.864646
3.64,0.912897
3.65,0.8939
3.66,0.885516
3.67,0.906934
3.68,0.842575
3.69,0.8
3.7,0.8
3.71,0.847939
3.72,0.84042
3.73,0.851507
3.74,0.837788
3.75,0.800535
3.76,0.8
3.77,0.831322
3.78,0.804866
3.79,0.82289
3.8,0.857399
3.81,0.811565
3.82,0.917363
3.83,0.922961
3.84,0.920182
3.85,0.942128
3.86,0.935299
3.87,0.913034
3.88,0.852371
3.89,0.880633
3.9,0.871301
3.91,0.832257
3.92,0.820925
3.93,0.823899
3.94,0.916001
3.95,0.891971
3.96,0.917007
3.97,0.930532
3.98,1.04241
3.99,1.01269
4,1.06983
4.01,1.03095
4.02,1.04178
4.03,1.07544
4.04,1.13024
4.05,1.13575
4.06,1.1111
4.07,1.10085
4.08,1.14581
4.09,1.08252
4.1,1.0908
4.11,1.06752
4.12,1.11563
4.13,1.05003
4.14,1.0717
4.15,1.02235
4.16,1.04899
4.17,1.07836
4.18,1.02786
4.19,1.0065
4.2,0.976963
4.21,1.09132
4.22,1.14904
4.23,1.05187
4.24,1.05743
4.25,1.05126
4.26,1.0465
4.27,1.01942
4.28,1.03466
4.29,1.12441
4.3,1.14825
4.31,1.10081
4.32,1.11028
4.33,1.1249
4.34,1.10532
4.35,1.08032
4.36,1.06639
4.37,1.12032
4.38,1.12643
4.39,1.15758
4.4,1.11473
4.41,1.05594
4.42,1.16209
4.43,1.18687
4.44,1.2
4.45,1.18932
4.46,1.12591
4.47,1.18675
4.48,1.19186
4.49,1.2
4.5,1.15413
4.51,1.08833
4.52,1.04443
4.53,1.08325
4.54,1.05474
4.55,1.04656
4.56,1.02394
4.57,1.05567
4.58,1.02502
4.59,1.11471
4.6,1.08778
4.61,1.0868
4.62,1.0253
4.63,1.05565
4.64,1.06682
4.65,1.07895
4.66,1.08557
4.67,1.09688
4.68,1.10312
4.69,1.08198
4.7,1.08372
4.71,1.06115
4.72,1.05319
4.73,1.01188
4.74,0.943345
4.75,0.962041
4.76,0.947692
4.77,0.98016
4.78,1.02982
4.79,1.03389
4.8,1.04731
4.81,1.02144
4.82,1.04799
4.83,1.08133
4.84,1.04969
4.85,1.00603
4.86,0.988223
4.87,0.975606
4.88,0.956453
4.89,1.05795
4.9,1.04471
4.91,1.00875
4.92,1.04148
4.93,1.01261
4.94,0.981044
4.95,0.932562
4.96,0.887435
4.97,0.818308
4.98,0.874213
4.99,0.903229
5,0.946794
5.01,0.917641
5.02,0.855751
5.03,0.908333
5.04,0.916375
5.05,0.849462
5.06,0.865181
5.07,0.925572
5.08,0.880345
5.09,0.911054
5.1,0.951893
5.11,0.994127
5.12,1.00198
5.13,1.06217
5.14,1.02959
5.15,1.04119
5.16,1.0387
5.17,1.03468
5.18,1.02682
5.19,0.988465
5.2,0.993671
5.21,0.975107
5.22,0.89826
5.23,0.872413
5.24,0.855658
5.25,0.825148
5.26,0.869029
5.27,0.853345
5.28,0.836514
5.29,0.852716
5.3,0.819909
5.31,0.8
5.32,0.8
5.33,0.879498
5.34,0.894612
5.35,0.931453
5.36,0.922398
5.37,0.967695
5.38,1.00046
5.39,0.988069
5.4,1.09036
5.41,1.08125
5.42,1.1424
5.43,1.12499
5.44,1.08823
5.45,1.04065
5.46,1.04536
5.47,1.02108
5.48,1.02149
5.49,0.954555
5.5,0.944743
5.51,0.927297
5.52,0.868457
5.53,0.90292
5.54,0.867518
5.55,0.854459
5.56,0.859397
5.57,0.848161
5.58,0.8
5.59,0.8
5.6,0.809748
5.61,0.8
5.62,0.8
5.63,0.830885
5.64,0.811643
5.65,0.84873
5.66,0.8
5.67,0.839746
5.68,0.803733
5.69,0.8
5.7,0.81347
5.71,0.820575
5.72,0.818937
5.73,0.8
5.74,0.8
5.75,0.804646
5.76,0.805476
5.77,0.834442
5.78,0.883686
5.79,0.915038
5.8,0.959235
5.81,1.01784
5.82,1.02846
5.83,1.03914
5.84,1.06304
5.85,0.976486
5.86,1.09187
5.87,1.14661
5.88,1.14526
5.89,1.11462
5.9,1.1431
5.91,1.07558
5.92,1.07084
5.93,1.02241
5.94,1.01318
5.95,1.02988
5.96,1.01341
5.97,1.04456
5.98,1.08474
5.99,1.07226
6,1.04838
6.01,1.03077
6.02,1.03611
6.03,1.03245
6.04,0.992877
6.05,0.944854
6.06,0.926076
6.07,0.800511
6.08,0.8
6.09,0.889739
6.1,0.840203
6.11,0.867493
6.12,0.932127
6.13,0.865296
6.14,0.833348
6.15,0.8
6.16,0.8
6.17,0.875446
6.18,0.865582
6.19,0.816861
6.2,0.878628
6.21,0.882329
6.22,0.831304
6.23,0.876498
6.24,0.8
6.25,0.8
6.26,0.806547
6.27,0.8
6.28,0.8
6.29,0.8
6.3,0.835432
6.31,0.854281
6.32,0.945406
6.33,0.971283
6.34,0.971375
6.35,0.97817
6.36,0.965343
6.37,0.941739
6.38,0.934137
6.39,0.954672
6.4,0.881309
6.41,0.854301
6.42,0.913716
6.43,0.865049
6.44,0.987077
6.45,0.95538
6.46,0.932589
6.47,0.941813
6.48,0.937919
6.49,0.922676
6.5,0.98524
6.51,0.980283
6.52,0.965032
6.53,0.962011
6.54,1.0604
6.55,0.989152
6.56,0.934125
6.57,0.875325
6.58,0.912932
6.59,0.917107
6.6,0.956721
6.61,1.03481
6.62,1.09184
6.63,1.06868
6.64,1.07785
6.65,1.04015
6.66,1.00819
6.67,0.973858
6.68,0.913383
6.69,0.979773
6.7,1.02408
6.71,1.0442
6.72,1.07042
6.73,1.01211
6.74,1.00171
6.75,1.00529
6.76,0.969729
6.77,0.994655
6.78,1.0124
6.79,0.991646
6.8,0.947475
6.81,0.982385
6.82,0.962428
6.83,0.931486
6.84,0.936939
6.85,0.980286
6.86,1.08735
6.87,1.10573
6.88,1.08537
6.89,1.14592
6.9,1.14514
6.91,1.14996
6.92,1.11498
6.93,1.12908
6.94,1.10814
6.95,1.11518
6.96,1.14496
6.97,1.12247
6.98,1.16505
6.99,1.1761
7,1.15945
7.01,1.19154
7.02,1.2
7.03,1.2
7.04,1.2
7.05,1.19527
7.06,1.15984
7.07,1.2
7.08,1.2
7.09,1.17944
7.1,1.16158
7.11,1.14008
7.12,1.13696
7.13,1.08573
7.14,1.17208
7.15,1.17573
7.16,1.2
7.17,1.1791
7.18,1.19395
7.19,1.09139
7.2,1.11045
7.21,1.12593
7.22,1.10797
7.23,1.12293
7.24,1.08533
7.25,1.11416
7.26,1.16295
7.27,1.12103
7.28,1.12221
7.29,1.0592
7.3,1.00131
7.31,1.05073
7.32,1.00955
7.33,1.04478
7.34,0.9417
7.35,0.902041
7.36,0.834879
7.37,0.853489
7.38,0.829957
7.39,0.8
7.4,0.8
7.41,0.835423
7.42,0.826652
7.43,0.878343
7.44,0.85666
7.45,0.850666
7.46,0.895366
7.47,0.886673
7.48,0.900043
7.49,0.953379
7.5,0.944534
7.51,0.873875
7.52,0.862349
7.53,0.919755
7.54,0.931554
7.55,0.922965
7.56,0.937265
7.57,0.911154
7.58,0.942802
7.59,0.949527
7.6,0.94063
7.61,0.959403
7.62,0.887684
7.63,0.883661
7.64,0.833328
7.65,0.816855
7.66,0.840804
7.67,0.818426
7.68,0.8
7.69,0.8
7.7,0.877545
7.71,0.907043
7.72,0.914307
7.73,0.918151
7.74,0.879864
7.75,0.855819
7.76,0.873266
7.77,0.915699
7.78,1.02782
7.79,1.02395
7.8,0.998485
7.81,0.984329
7.82,1.03839
7.83,1.04025
7.84,0.994919
7.85,0.940834
7.86,0.885043
7.87,0.939112
7.88,0.93304
7.89,0.999576
7.9,1.05338
7.91,1.06545
7.92,1.10825
7.93,1.16975
7.94,1.10516
7.95,0.995839
7.96,1.01187
7.97,1.05913
7.98,1.05654
7.99,1.13493
8,1.19331
8.01,1.2
8.02,1.2
8.03,1.12692
8.04,1.1313
8.05,1.17325
8.06,1.17205
8.07,1.2
8.08,1.16398
8.09,1.17545
8.1,1.19724
8.11,1.2
8.12,1.18501
8.13,1.14558
8.14,1.12449
8.15,1.11952
8.16,1.14323
8.17,1.15089
8.18,1.12509
8.19,1.17668
8.2,1.14304
8.21,1.15722
8.22,1.0738
8.23,1.01598
8.24,0.9971
8.25,0.952451
8.26,0.922538
8.27,0.961154
8.28,0.90398
8.29,0.937644
8.3,0.918596
8.31,0.926989
8.32,0.926626
8.33,1.02226
8.34,0.987143
8.35,0.965736
8.36,0.841572
8.37,0.842189
8.38,0.895198
8.39,0.884585
8.4,0.848676
8.41,0.882425
8.42,0.882333
8.43,0.911213
8.44,0.889226
8.45,0.883406
8.46,0.872013
8.47,0.817073
8.48,0.828297
8.49,0.865861
8.5,0.819954
8.51,0.8
8.52,0.816924
8.53,0.8
8.54,0.834823
8.55,0.881063
8.56,0.885733
8.57,0.964972
8.58,0.915377
8.59,0.97431
8.6,0.991463
8.61,0.997963
8.62,1.00252
8.63,0.916575
8.64,0.918905
8.65,0.933741
8.66,0.977764
8.67,1.05799
8.68,1.03181
8.69,1.02352
8.7,1.03812
8.71,1.08412
8.72,1.07572
8.73,1.09743
8.74,1.1133
8.75,1.11892
8.76,1.07518
8.77,1.12414
8.78,1.11155
8.79,1.10251
8.8,1.06765
8.81,1.03027
8.82,1.04403
8.83,1.05014
8.84,1.11228
8.85,1.09568
8.86,1.17015
8.87,1.18908
8.88,1.2
8.89,1.14403
8.9,1.09481
8.91,1.12557
8.92,1.15866
8.93,1.2
8.94,1.18975
8.95,1.2
8.96,1.2
8.97,1.06282
8.98,1.07241
8.99,1.12944
9,1.15202
9.01,1.2
9.02,1.15954
9.03,1.05529
9.04,1.01954
9.05,0.890593
9.06,0.826629
9.07,0.878446
9.08,0.846351
9.09,0.845136
9.1,0.956877
9.11,0.982387
9.12,0.997896
9.13,1.03335
9.14,1.14613
9.15,1.18661
9.16,1.2
9.17,1.2
9.18,1.12657
9.19,1.08868
9.2,1.07708
9.21,1.06661
9.22,1.10338
9.23,1.09548
9.24,1.07978
9.25,1.09805
9.26,1.0535
9.27,1.07873
9.28,1.1244
9.29,1.1068
9.3,1.06667
9.31,1.08162
9.32,1.13581
9.33,1.08946
9.34,0.963783
9.35,0.995714
9.36,0.903676
9.37,0.911267
9.38,0.918788
9.39,0.915002
9.4,0.8
9.41,0.839607
9.42,0.8
9.43,0.857349
9.44,0.900051
9.45,0.885098
9.46,0.876773
9.47,0.839124
9.48,0.8
9.49,0.8
9.5,0.8
9.51,0.865448
9.52,0.859093
9.53,0.8
9.54,0.837123
9.55,0.860249
9.56,0.885866
9.57,0.874843
9.58,0.875206
9.59,0.8604
9.6,0.85727
9.61,0.889392
9.62,0.907478
9.63,0.914283
9.64,0.948457
9.65,0.914039
9.66,0.961618
9.67,0.95903
9.68,0.964718
9.69,0.892795
9.7,0.81255
9.71,0.801258
9.72,0.820955
9.73,0.82353
9.74,0.866253
9.75,0.810792
9.76,0.816317
9.77,0.834853
9.78,0.828112
9.79,0.844683
9.8,0.85176
9.81,0.875373
9.82,0.938548
9.83,0.939344
9.84,0.915643
9.85,0.930491
9.86,0.978503
9.87,1.0194
9.88,1.05255
9.89,1.01231
9.9,1.03642
9.91,1.10628
9.92,1.00594
9.93,0.968909
9.94,0.978344
9.95,0.952355
9.96,0.896161
9.97,0.875162
9.98,0.908524
9.99,0.900868
10,0.879403


==> figures/cutoff_oup/c_0.4.csv <==
time,value
0,1
0.01,0.975416
0.02,0.922458
0.03,0.891035
0.04,0.965713
0.05,1.01271
0.06,1.05471
0.07,1.06614
0.08,1.07521
0.09,1.09115
0.1,1.06129
0.11,1.01844
0.12,0.986145
0.13,0.903924
0.14,0.869322
0.15,0.832453
0.16,0.867356
0.17,0.902357
0.18,0.88959
0.19,0.853646
0.2,0.859419
0.21,0.85094
0.22,0.973852
0.23,0.970758
0.24,1.00784
0.25,1.01896
0.26,1.08393
0.27,1.13015
0.28,1.20801
0.29,1.20456
0.3,1.23719
0.31,1.30051
0.32,1.3017
0.33,1.27107
0.34,1.2597
0.35,1.26156
0.36,1.21101
0.37,1.1534
0.38,1.18153
0.39,1.21156
0.4,1.27236
0.41,1.23494
0.42,1.24196
0.43,1.22196
0.44,1.25032
0.45,1.23873
0.46,1.15916
0.47,1.08609
0.48,1.06368
0.49,1.119
0.5,1.09682
0.51,1.1766
0.52,1.14909
0.53,1.1469
0.54,1.15777
0.55,1.17393
0.56,1.19689
0.57,1.2173
0.58,1.18762
0.59,1.19394
0.6,1.14686
0.61,1.18311
0.62,1.24398
0.63,1.19397
0.64,1.18061
0.65,1.16828
0.66,1.1131
0.67,1.14466
0.68,1.18856
0.69,1.20649
0.7,1.17894
0.71,1.10878
0.72,1.1113
0.73,1.05836
0.74,1.065
0.75,1.09158
0.76,1.12217
0.77,1.07764
0.78,1.06907
0.79,1.0795
0.8,1.12199
0.81,1.1315
0.82,1.08956
0.83,1.05309
0.84,0.961003
0.85,0.988381
0.86,0.933425
0.87,0.994291
0.88,1.06339
0.89,1.08595
0.9,1.07091
0.91,1.10319
0.92,1.18931
0.93,1.18062
0.94,1.14566
0.95,1.11137
0.96,1.03468
0.97,1.02552
0.98,1.01687
0.99,0.948305
1,0.966804
1.01,0.979312
1.02,1.04101
1.03,1.02491
1.04,1.00859
1.05,1.05099
1.06,1.03042
1.07,1.04642
1.08,1.08051
1.09,1.09517
1.1,1.05903
1.11,1.04018
1.12,1.02781
1.13,0.979154
1.14,0.991334
1.15,1.05831
1.16,1.04177
1.17,1.08289
1.18,1.13319
1.19,1.06582
1.2,1.07802
1.21,1.03387
1.22,1.05475
1.23,1.01462
1.24,1.03447
1.25,1.05956
1.26,1.05889
1.27,1.07711
1.28,1.10789
1.29,1.16515
1.3,1.16134
1.31,1.13148
1.32,1.16383
1.33,1.19879
1.34,1.16894
1.35,1.17505
1.36,1.17666
1.37,1.19997
1.38,1.09833
1.39,1.06843
1.4,1.03984
1.41,1.00903
1.42,1.04119
1.43,1.03935
1.44,0.943903
1.45,0.902309
1.46,0.956591
1.47,0.932253
1.48,0.930482
1.49,0.990889
1.5,0.995406
1.51,1.06399
1.52,1.12326
1.53,1.05535
1.54,1.07632
1.55,1.03124
1.56,1.01665
1.57,0.977234
1.58,0.997301
1.59,1.00592
1.6,0.992461
1.61,0.998661
1.62,1.06052
1.63,1.05743
1.64,1.0675
1.65,1.02713
1.66,0.988535
1.67,1.01794
1.68,0.997726
1.69,1.06694
1.7,1.07953
1.71,1.12468
1.72,1.11598
1.73,1.04537
1.74,1.07543
1.75,1.03897
1.76,1.03613
1.77,1.05682
1.78,1.0764
1.79,1.03454
1.8,1.02121
1.81,1.20503
1.82,1.17133
1.83,1.23193
1.84,1.17914
1.85,1.22727
1.86,1.22139
1.87,1.28551
1.88,1.20669
1.89,1.11234
1.9,1.14465
1.91,1.14885
1.92,1.11726
1.93,1.17142
1.94,1.17807
1.95,1.20692
1.96,1.20224
1.97,1.15438
1.98,1.09988
1.99,1.10404
2,1.06626
2.01,1.06268
2.02,1.01865
2.03,1.0148
2.04,1.12994
2.05,1.06824
2.06,1.05827
2.07,1.01247
2.08,1.00848
2.09,1.01372
2.1,1.01063
2.11,1.0162
2.12,0.986533
2.13,0.976774
2.14,0.976002
2.15,0.88641
2.16,0.844925
2.17,0.822974
2.18,0.806793
2.19,0.786438
2.2,0.828373
2.21,0.875288
2.22,0.862619
2.23,0.824204
2.24,0.840123
2.25,0.840399
2.26,0.875479
2.27,0.882476
2.28,0.946692
2.29,0.872433
2.3,0.891913
2.31,0.980757
2.32,0.975733
2.33,1.01101
2.34,0.995387
2.35,1.03492
2.36,1.00569
2.37,1.01454
2.38,1.0604
2.39,1.05925
2.4,0.966445
2.41,1.0096
2.42,1.03415
2.43,1.04887
2.44,1.06547
2.45,1.01216
2.46,1.00141
2.47,1.05616
2.48,1.14526
2.49,1.14256
2.5,1.09743
2.51,1.13127
2.52,1.16242
2.53,1.10814
2.54,1.08388
2.55,1.13493
2.56,1.13776
2.57,1.09446
2.58,1.12371
2.59,1.17172
2.6,1.10487
2.61,1.07089
2.62,1.01342
2.63,0.935549
2.64,0.908042
2.65,0.930328
2.66,0.950857
2.67,0.955723
2.68,0.894397
2.69,0.983019
2.7,0.988324
2.71,0.940363
2.72,1.00507
2.73,0.983868
2.74,1.03104
2.75,1.00465
2.76,1.02322
2.77,1.04572
2.78,1.05747
2.79,1.04373
2.8,0.969501
2.81,0.97505
2.82,0.969806
2.83,1.11041
2.84,1.11014
2.85,1.10228
2.86,1.17088
2.87,1.19857
2.88,1.17371
2.89,1.18454
2.9,1.23195
2.91,1.20802
2.92,1.256
2.93,1.21985
2.94,1.21747
2.95,1.12496
2.96,1.04007
2.97,1.03449
2.98,1.09396
2.99,1.13661
3,1.21616
3.01,1.29444
3.02,1.27587
3.03,1.25254
3.04,1.21736
3.05,1.24676
3.06,1.26154
3.07,1.16593
3.08,1.16129
3.09,1.09882
3.1,1.0831
3.11,1.0964
3.12,1.11324
3.13,1.21835
3.14,1.29584
3.15,1.2409
3.16,1.2538
3.17,1.34695
3.18,1.25362
3.19,1.23973
3.2,1.20141
3.21,1.17982
3.22,1.15335
3.23,1.20027
3.24,1.18363
3.25,1.17832
3.26,1.1503
3.27,1.18773
3.28,1.17603
3.29,1.1371
3.3,1.14467
3.31,1.16545
3.32,1.19419
3.33,1.18007
3.34,1.13662
3.35,1.07265
3.36,1.15459
3.37,1.12131
3.38,1.18551
3.39,1.23547
3.4,1.22749
3.41,1.25186
3.42,1.21385
3.43,1.23661
3.44,1.17504
3.45,1.21353
3.46,1.17074
3.47,1.13032
3.48,1.13579
3.49,1.08845
3.5,0.989959
3.51,0.989011
3.52,0.986359
3.53,0.95722
3.54,0.956883
3.55,0.964644
3.56,1.07891
3.57,1.0486
3.58,1.04996
3.59,0.998821
3.6,1.02408
3.61,0.972673
3.62,0.964923
3.63,1.03589
3.64,0.991344
3.65,0.930998
3.66,0.924969
3.67,0.941038
3.68,0.93277
3.69,0.98203
3.7,0.969205
3.71,0.916996
3.72,0.855399
3.73,0.816191
3.74,0.849548
3.75,0.798497
3.76,0.795106
3.77,0.87785
3.78,0.947248
3.79,0.928188
3.8,0.926991
3.81,0.914285
3.82,0.879628
3.83,0.824319
3.84,0.853891
3.85,0.850978
3.86,0.867627
3.87,0.905997
3.88,1.0147
3.89,1.04637
3.9,1.07946
3.91,1.10875
3.92,1.07291
3.93,1.01072
3.94,1.01267
3.95,1.02412
3.96,1.00462
3.97,1.02594
3.98,1.01343
3.99,0.976952
4,0.95138
4.01,0.993661
4.02,0.997117
4.03,1.00374
4.04,1.03378
4.05,1.01207
4.06,0.996818
4.07,0.929225
4.08,0.946034
4.09,0.991658
4.1,1.03594
4.11,1.08489
4.12,1.13174
4.13,1.05534
4.14,1.02714
4.15,1.0697
4.16,1.08318
4.17,1.1849
4.18,1.17395
4.19,1.13545
4.2,1.08476
4.21,1.00143
4.22,1.02964
4.23,1.11744
4.24,1.12923
4.25,1.127
4.26,1.13883
4.27,1.10328
4.28,1.0404
4.29,1.05561
4.3,1.11578
4.31,1.06331
4.32,1.02528
4.33,0.97
4.34,0.983816
4.35,0.958445
4.36,0.973877
4.37,0.95971
4.38,1.03015
4.39,1.09889
4.4,1.10143
4.41,1.06818
4.42,1.00945
4.43,1.01572
4.44,1.01412
4.45,1.02717
4.46,1.10747
4.47,1.06731
4.48,1.10793
4.49,1.1166
4.5,1.0909
4.51,1.03411
4.52,1.02372
4.53,1.03794
4.54,0.99159
4.55,0.9774
4.56,1.05232
4.57,0.999281
4.58,0.961999
4.59,0.950499
4.6,0.927294
4.61,0.912031
4.62,0.892847
4.63,0.828558
4.64,0.839025
4.65,0.90585
4.66,0.895939
4.67,0.983036
4.68,1.00071
4.69,1.08215
4.7,1.10834
4.71,1.08013
4.72,1.11173
4.73,1.14383
4.74,1.08565
4.75,1.12252
4.76,1.10767
4.77,1.05221
4.78,1.00108
4.79,1.05677
4.8,0.937606
4.81,0.856085
4.82,0.842762
4.83,0.871375
4.84,0.779342
4.85,0.727197
4.86,0.67692
4.87,0.667861
4.88,0.644273
4.89,0.6
4.9,0.6
4.91,0.6
4.92,0.6
4.93,0.6
4.94,0.6
4.95,0.6
4.96,0.621635
4.97,0.632054
4.98,0.66446
4.99,0.702596
5,0.743946
5.01,0.725614
5.02,0.729262
5.03,0.74558
5.04,0.711274
5.05,0.723511
5.06,0.710369
5.07,0.653735
5.08,0.74397
5.09,0.791391
5.1,0.801823
5.11,0.818409
5.12,0.820971
5.13,0.761845
5.14,0.773455
5.15,0.804711
5.16,0.803778
5.17,0.816596
5.18,0.848331
5.19,0.841025
5.2,0.810831
5.21,0.808961
5.22,0.824542
5.23,0.825312
5.24,0.953099
5.25,0.972402
5.26,0.999822
5.27,0.966138
5.28,0.960966
5.29,0.937629
5.3,0.980804
5.31,0.981537
5.32,1.01637
5.33,1.04352
5.34,1.04245
5.35,0.982341
5.36,0.960504
5.37,1.04366
5.38,1.05503
5.39,1.05048
5.4,1.03854
5.41,1.09247
5.42,0.99178
5.43,1.04607
5.44,0.999776
5.45,0.99104
5.46,0.969736
5.47,0.945728
5.48,0.906755
5.49,0.82311
5.5,0.817283
5.51,0.85517
5.52,0.850213
5.53,0.848445
5.54,0.821718
5.55,0.861291
5.56,0.833846
5.57,0.875507
5.58,0.838805
5.59,0.84952
5.6,0.879188
5.61,0.920138
5.62,1.00964
5.63,0.996309
5.64,0.938814
5.65,0.93934
5.66,0.974193
5.67,0.992854
5.68,1.03412
5.69,1.0219
5.7,0.998242
5.71,1.01468
5.72,0.990326
5.73,0.977819
5.74,0.922383
5.75,0.931484
5.76,0.864814
5.77,0.769949
5.78,0.76328
5.79,0.717486
5.8,0.678022
5.81,0.743136
5.82,0.753815
5.83,0.641373
5.84,0.646234
5.85,0.655763
5.86,0.692618
5.87,0.622992
5.88,0.6
5.89,0.6
5.9,0.678823
5.91,0.675053
5.92,0.70629
5.93,0.716978
5.94,0.717573
5.95,0.738018
5.96,0.785532
5.97,0.759776
5.98,0.759259
5.99,0.702387
6,0.757808
6.01,0.822544
6.02,0.764729
6.03,0.749402
6.04,0.739644
6.05,0.704202
6.06,0.79401
6.07,0.764724
6.08,0.759359
6.09,0.769335
6.1,0.782873
6.11,0.736593
6.12,0.687409
6.13,0.632201
6.14,0.700762
6.15,0.67761
6.16,0.718257
6.17,0.729692
6.18,0.735709
6.19,0.758403
6.2,0.735626
6.21,0.810154
6.22,0.786924
6.23,0.751882
6.24,0.767197
6.25,0.746508
6.26,0.770373
6.27,0.880526
6.28,0.794906
6.29,0.852353
6.3,0.926612
6.31,0.912767
6.32,1.01956
6.33,1.06212
6.34,1.05611
6.35,1.10594
6.36,1.12334
6.37,1.06731
6.38,1.07402
6.39,1.08199
6.4,1.06648
6.41,1.02275
6.42,0.998201
6.43,1.00469
6.44,0.984077
6.45,1.04475
6.46,1.06198
6.47,1.06239
6.48,1.0847
6.49,1.08574
6.5,1.11117
6.51,1.1495
6.52,1.1253
6.53,1.1557
6.54,1.14228
6.55,1.13347
6.56,1.11711
6.57,1.13864
6.58,1.12193
6.59,1.08955
6.6,1.13656
6.61,1.11369
6.62,1.14858
6.63,1.09234
6.64,1.05076
6.65,1.10076
6.66,1.13319
6.67,1.17173
6.68,1.23051
6.69,1.12853
6.7,1.07378
6.71,1.11024
6.72,1.09773
6.73,1.1138
6.74,1.08901
6.75,1.00652
6.76,0.951004
6.77,0.952879
6.78,0.884676
6.79,0.862645
6.8,0.800169
6.81,0.846155
6.82,0.787079
6.83,0.763198
6.84,0.794152
6.85,0.800369
6.86,0.831065
6.87,0.86023
6.88,0.836032
6.89,0.800596
6.9,0.816585
6.91,0.773879
6.92,0.780485
6.93,0.774889
6.94,0.861372
6.95,0.876961
6.96,0.859313
6.97,0.793317
6.98,0.799859
6.99,0.886534
7,0.82968
7.01,0.889786
7.02,0.877961
7.03,0.901377
7.04,0.845407
7.05,0.856597
7.06,0.869229
7.07,0.825373
7.08,0.883127
7.09,0.959224
7.1,1.00456
7.11,0.968543
7.12,0.950704
7.13,0.921922
7.14,0.915776
7.15,0.861138
7.16,0.814833
7.17,0.87262
7.18,0.959047
7.19,0.915111
7.2,0.908829
7.21,0.952962
7.22,0.919104
7.23,0.91689
7.24,0.912837
7.25,0.953775
7.26,0.918498
7.27,0.840963
7.28,0.802423
7.29,0.808323
7.3,0.833744
7.31,0.809984
7.32,0.857673
7.33,0.878426
7.34,0.899304
7.35,0.829099
7.36,0.794071
7.37,0.782017
7.38,0.725768
7.39,0.754695
7.4,0.79144
7.41,0.798525
7.42,0.820756
7.43,0.797272
7.44,0.785029
7.45,0.75034
7.46,0.774619
7.47,0.844619
7.48,0.7871
7.49,0.814643
7.5,0.788037
7.51,0.802252
7.52,0.783941
7.53,0.787431
7.54,0.795222
7.55,0.772207
7.56,0.762111
7.57,0.732276
7.58,0.777243
7.59,0.749244
7.6,0.764268
7.61,0.863033
7.62,0.858504
7.63,0.821438
7.64,0.793152
7.65,0.882831
7.66,0.944622
7.67,0.987213
7.68,0.971853
7.69,0.924177
7.7,0.909218
7.71,0.913228
7.72,0.868394
7.73,0.834898
7.74,0.798659
7.75,0.772953
7.76,0.721002
7.77,0.655472
7.78,0.62405
7.79,0.677257
7.8,0.728005
7.81,0.768274
7.82,0.840784
7.83,0.814363
7.84,0.866974
7.85,0.876147
7.86,0.93039
7.87,0.865398
7.88,0.917623
7.89,0.92425
7.9,0.885873
7.91,0.9474
7.92,0.949708
7.93,0.973441
7.94,0.970571
7.95,0.970932
7.96,0.936144
7.97,0.977096
7.98,0.975961
7.99,1.02384
8,1.01478
8.01,1.04436
8.02,0.989387
8.03,1.00754
8.04,0.943652
8.05,0.887882
8.06,0.881009
8.07,0.885058
8.08,0.914983
8.09,0.941171
8.1,0.986187
8.11,1.13347
8.12,1.20932
8.13,1.22454
8.14,1.26356
8.15,1.23933
8.16,1.27633
8.17,1.23251
8.18,1.2488
8.19,1.22509
8.2,1.24625
8.21,1.25823
8.22,1.24306
8.23,1.23255
8.24,1.22568
8.25,1.21644
8.26,1.19418
8.27,1.28219
8.28,1.30148
8.29,1.30236
8.3,1.31635
8.31,1.2793
8.32,1.26559
8.33,1.29997
8.34,1.2473
8.35,1.28577
8.36,1.2601
8.37,1.29666
8.38,1.24804
8.39,1.21847
8.4,1.22652
8.41,1.1898
8.42,1.17478
8.43,1.20664
8.44,1.24407
8.45,1.15601
8.46,1.12301
8.47,1.08707
8.48,1.08502
8.49,1.07112
8.5,1.03635
8.51,0.986594
8.52,0.972645
8.53,0.90328
8.54,0.839143
8.55,0.802704
8.56,0.763668
8.57,0.719742
8.58,0.74476
8.59,0.725531
8.6,0.734148
8.61,0.782293
8.62,0.819435
8.63,0.783802
8.64,0.705312
8.65,0.76155
8.66,0.834874
8.67,0.879158
8.68,0.863029
8.69,0.901732
8.7,0.863086
8.71,0.907765
8.72,0.880398
8.73,0.845336
8.74,0.914605
8.75,0.957672
8.76,0.891812
8.77,0.886795
8.78,0.891755
8.79,0.964963
8.8,1.02895
8.81,1.10561
8.82,1.12396
8.83,1.04057
8.84,1.0989
8.85,1.09561
8.86,1.1152
8.87,1.09658
8.88,1.06138
8.89,1.04984
8.9,0.993242
8.91,1.07852
8.92,0.981916
8.93,1.03589
8.94,1.02484
8.95,1.01751
8.96,1.02734
8.97,1.05209
8.98,1.09314
8.99,1.04001
9,1.07951
9.01,0.935313
9.02,0.924179
9.03,0.939142
9.04,0.989949
9.05,0.991489
9.06,1.0053
9.07,1.04033
9.08,1.02553
9.09,0.991759
9.1,1.0172
9.11,1.00847
9.12,1.06722
9.13,1.0486
9.14,1.08453
9.15,1.06895
9.16,1.1126
9.17,1.07187
9.18,0.937534
9.19,0.88026
9.2,0.914655
9.21,0.792242
9.22,0.760124
9.23,0.726653
9.24,0.732069
9.25,0.765525
9.26,0.747814
9.27,0.702227
9.28,0.750501
9.29,0.81381
9.3,0.849312
9.31,0.784625
9.32,0.835953
9.33,0.821346
9.34,0.840714
9.35,0.807968
9.36,0.784719
9.37,0.718961
9.38,0.694768
9.39,0.733485
9.4,0.722121
9.41,0.797552
9.42,0.783807
9.43,0.752088
9.44,0.767023
9.45,0.800618
9.46,0.814305
9.47,0.837822
9.48,0.904484
9.49,0.950147
9.5,0.951796
9.51,1.0029
9.52,0.993221
9.53,0.958986
9.54,0.964015
9.55,0.922403
9.56,0.962658
9.57,0.911316
9.58,0.85825
9.59,0.845998
9.6,0.870655
9.61,0.921997
9.62,0.957052
9.63,0.956699
9.64,0.957652
9.65,1.00387
9.66,0.977649
9.67,0.967298
9.68,0.970127
9.69,1.01892
9.7,0.978679
9.71,0.934899
9.72,0.891683
9.73,0.966051
9.74,0.914979
9.75,0.866492
9.76,0.903196
9.77,0.868234
9.78,0.953303
9.79,0.967805
9.8,0.944471
9.81,0.973717
9.82,0.921825
9.83,1.02306
9.84,0.94162
9.85,0.917474
9.86,0.971691
9.87,0.957791
9.88,0.954692
9.89,0.979447
9.9,0.995495
9.91,0.954384
9.92,0.991298
9.93,0.97244
9.94,0.947667
9.95,0.958587
9.96,0.975481
9.97,0.982939
9.98,0.967298
9.99,0.960722
10,1.03417


==> figures/cutoff_oup/c_10.csv <==
time,value
0,1
0.01,0.956965
0.02,0.935465
0.03,0.84178
0.04,0.845445
0.05,0.775534
0.06,0.780194
0.07,0.820148
0.08,0.751191
0.09,0.788464
0.1,0.773307
0.11,0.810819
0.12,0.796842
0.13,0.772166
0.14,0.779489
0.15,0.767018
0.16,0.831825
0.17,0.812344
0.18,0.758375
0.19,0.706398
0.2,0.708519
0.21,0.725623
0.22,0.744391
0.23,0.764503
0.24,0.72742
0.25,0.705294
0.26,0.700857
0.27,0.654821
0.28,0.661612
0.29,0.634976
0.3,0.622711
0.31,0.6019
0.32,0.657353
0.33,0.712204
0.34,0.675985
0.35,0.696641
0.36,0.720689
0.37,0.727843
0.38,0.743728
0.39,0.752741
0.4,0.8232
0.41,0.802811
0.42,0.803437
0.43,0.786081
0.44,0.865014
0.45,0.889335
0.46,0.927669
0.47,0.939195
0.48,0.847228
0.49,0.921873
0.5,0.897935
0.51,0.839494
0.52,0.876615
0.53,0.848914
0.54,0.81093
0.55,0.822453
0.56,0.808224
0.57,0.74211
0.58,0.770438
0.59,0.716156
0.6,0.829047
0.61,0.93848
0.62,0.856189
0.63,0.887701
0.64,0.896114
0.65,0.89409
0.66,0.895151
0.67,0.91826
0.68,0.9647
0.69,0.99376
0.7,1.04982
0.71,1.0844
0.72,1.09711
0.73,1.03904
0.74,1.06011
0.75,1.09787
0.76,1.08386
0.77,1.11459
0.78,1.10411
0.79,1.07369
0.8,1.04466
0.81,1.1015
0.82,1.16036
0.83,1.15045
0.84,1.15331
0.85,1.12746
0.86,1.12067
0.87,1.08492
0.88,1.03093
0.89,1.019
0.9,1.05391
0.91,0.996461
0.92,0.917905
0.93,0.962724
0.94,0.949067
0.95,0.887212
0.96,0.903568
0.97,0.878383
0.98,0.90359
0.99,0.892537
1,0.818902
1.01,0.822705
1.02,0.840303
1.03,0.84159
1.04,0.800048
1.05,0.803676
1.06,0.757577
1.07,0.769824
1.08,0.798847
1.09,0.778222
1.1,0.763028
1.11,0.796912
1.12,0.792057
1.13,0.781055
1.14,0.704299
1.15,0.718032
1.16,0.699833
1.17,0.759902
1.18,0.738241
1.19,0.691734
1.2,0.764233
1.21,0.82292
1.22,0.900593
1.23,0.874177
1.24,0.885738
1.25,0.877126
1.26,0.828297
1.27,0.727423
1.28,0.722324
1.29,0.633226
1.3,0.521222
1.31,0.589147
1.32,0.561394
1.33,0.591218
1.34,0.684968
1.35,0.738226
1.36,0.733263
1.37,0.738547
1.38,0.727422
1.39,0.724058
1.4,0.792043
1.41,0.780827
1.42,0.744473
1.43,0.753889
1.44,0.752888
1.45,0.792771
1.46,0.868334
1.47,0.831496
1.48,0.777959
1.49,0.804183
1.5,0.780615
1.51,0.793506
1.52,0.846087
1.53,0.879646
1.54,0.872291
1.55,0.845775
1.56,0.875599
1.57,0.846179
1.58,0.859803
1.59,0.877992
1.6,0.900251
1.61,0.929854
1.62,0.864375
1.63,0.942276
1.64,0.929948
1.65,0.925355
1.66,0.926495
1.67,0.920358
1.68,0.908298
1.69,0.930468
1.7,0.967732
1.71,1.09587
1.72,1.16844
1.73,1.24773
1.74,1.20157
1.75,1.22198
1.76,1.14247
1.77,1.17065
1.78,1.16945
1.79,1.16938
1.8,1.09656
1.81,1.05172
1.82,1.02485
1.83,1.04568
1.84,1.04709
1.85,0.977463
1.86,0.91308
1.87,0.897556
1.88,0.844408
1.89,0.920547
1.9,1.02094
1.91,0.974815
1.92,0.972856
1.93,0.919396
1.94,0.92099
1.95,0.950391
1.96,0.891405
1.97,0.873259
1.98,0.836194
1.99,0.856961
2,0.942459
2.01,0.935414
2.02,0.889265
2.03,0.8447
2.04,0.868167
2.05,0.819724
2.06,0.77764
2.07,0.788054
2.08,0.83152
2.09,0.818418
2.1,0.862575
2.11,0.8149
2.12,0.885826
2.13,0.875074
2.14,0.890955
2.15,0.939957
2.16,0.99135
2.17,0.950772
2.18,1.0121
2.19,0.939862
2.2,0.912283
2.21,0.946149
2.22,0.920653
2.23,0.829107
2.24,0.847951
2.25,0.822766
2.26,0.911604
2.27,0.941897
2.28,0.971108
2.29,1.02654
2.3,1.03507
2.31,1.10915
2.32,1.08036
2.33,1.06514
2.34,0.990916
2.35,0.919002
2.36,0.820901
2.37,0.746976
2.38,0.812086
2.39,0.753364
2.4,0.776611
2.41,0.826395
2.42,0.861336
2.43,0.860994
2.44,0.983775
2.45,0.887428
2.46,0.965966
2.47,1.06266
2.48,1.04614
2.49,1.09383
2.5,1.13783
2.51,1.10038
2.52,1.06944
2.53,1.06013
2.54,1.05352
2.55,1.03844
2.56,0.994335
2.57,0.988796
2.58,1.05736
2.59,1.12184
2.6,1.12843
2.61,1.16444
2.62,1.15929
2.63,1.2286
2.64,1.22001
2.65,1.19547
2.66,1.1986
2.67,1.21534
2.68,1.2291
2.69,1.20064
2.7,1.16487
2.71,1.2539
2.72,1.21751
2.73,1.20873
2.74,1.18468
2.75,1.15039
2.76,1.12792
2.77,1.16248
2.78,1.1812
2.79,1.22173
2.8,1.21583
2.81,1.19675
2.82,1.17445
2.83,1.10514
2.84,1.09656
2.85,1.14801
2.86,1.2413
2.87,1.29519
2.88,1.24728
2.89,1.2652
2.9,1.2437
2.91,1.24127
2.92,1.23393
2.93,1.1662
2.94,1.27147
2.95,1.29297
2.96,1.35751
2.97,1.36323
2.98,1.39474
2.99,1.33554
3,1.35915
3.01,1.33217
3.02,1.35605
3.03,1.37769
3.04,1.33135
3.05,1.35275
3.06,1.28593
3.07,1.28147
3.08,1.25313
3.09,1.31979
3.1,1.31732
3.11,1.29175
3.12,1.31252
3.13,1.28692
3.14,1.37847
3.15,1.38695
3.16,1.35536
3.17,1.38758
3.18,1.42097
3.19,1.52215
3.2,1.49064
3.21,1.47253
3.22,1.52659
3.23,1.46015
3.24,1.4108
3.25,1.36639
3.26,1.3422
3.27,1.34681
3.28,1.25982
3.29,1.30401
3.3,1.35987
3.31,1.36697
3.32,1.40404
3.33,1.42682
3.34,1.57023
3.35,1.52226
3.36,1.52717
3.37,1.59589
3.38,1.52942
3.39,1.4618
3.4,1.59279
3.41,1.54275
3.42,1.46971
3.43,1.39195
3.44,1.3785
3.45,1.3851
3.46,1.34321
3.47,1.28755
3.48,1.24955
3.49,1.25576
3.5,1.17212
3.51,1.09753
3.52,1.12773
3.53,1.18931
3.54,1.25827
3.55,1.29655
3.56,1.31046
3.57,1.32596
3.58,1.29983
3.59,1.29888
3.6,1.21847
3.61,1.25137
3.62,1.30832
3.63,1.31503
3.64,1.2483
3.65,1.25415
3.66,1.23509
3.67,1.27821
3.68,1.30382
3.69,1.23995
3.7,1.22937
3.71,1.21807
3.72,1.2919
3.73,1.2982
3.74,1.28922
3.75,1.25723
3.76,1.22982
3.77,1.25294
3.78,1.26158
3.79,1.17169
3.8,1.21511
3.81,1.11136
3.82,1.10202
3.83,1.1328
3.84,1.23523
3.85,1.30326
3.86,1.3389
3.87,1.31512
3.88,1.40912
3.89,1.44299
3.9,1.47364
3.91,1.44316
3.92,1.42147
3.93,1.36531
3.94,1.39569
3.95,1.4225
3.96,1.29317
3.97,1.30434
3.98,1.22972
3.99,1.23903
4,1.2413
4.01,1.21704
4.02,1.18517
4.03,1.17279
4.04,1.17146
4.05,1.09804
4.06,1.07916
4.07,1.06832
4.08,1.09296
4.09,1.07184
4.1,1.03444
4.11,1.0285
4.12,1.0556
4.13,1.06749
4.14,1.07427
4.15,1.1027
4.16,1.20214
4.17,1.28688
4.18,1.29091
4.19,1.37313
4.2,1.49479
4.21,1.4414
4.22,1.41442
4.23,1.40667
4.24,1.33986
4.25,1.31851
4.26,1.31012
4.27,1.3853
4.28,1.38446
4.29,1.34396
4.3,1.2664
4.31,1.25121
4.32,1.18023
4.33,1.21272
4.34,1.24986
4.35,1.30005
4.36,1.23229
4.37,1.24077
4.38,1.23259
4.39,1.20502
4.4,1.21505
4.41,1.22943
4.42,1.26969
4.43,1.28816
4.44,1.29211
4.45,1.23859
4.46,1.29438
4.47,1.25349
4.48,1.21723
4.49,1.18341
4.5,1.09398
4.51,1.10164
4.52,1.07624
4.53,1.08165
4.54,1.063
4.55,1.00643
4.56,1.06264
4.57,1.11694
4.58,1.12337
4.59,1.11642
4.6,1.06944
4.61,1.06828
4.62,1.08721
4.63,1.04713
4.64,1.06387
4.65,1.02186
4.66,0.955954
4.67,0.931456
4.68,0.985862
4.69,1.01679
4.7,0.981199
4.71,0.962046
4.72,0.97479
4.73,1.00371
4.74,0.91748
4.75,0.941733
4.76,0.966683
4.77,1.05049
4.78,1.05147
4.79,1.08817
4.8,1.04362
4.81,1.04228
4.82,1.17006
4.83,1.14125
4.84,1.0629
4.85,1.05279
4.86,1.05193
4.87,1.09285
4.88,1.11675
4.89,1.12809
4.9,1.18477
4.91,1.23945
4.92,1.19331
4.93,1.13639
4.94,1.07319
4.95,1.07608
4.96,1.10107
4.97,1.10214
4.98,1.16914
4.99,1.16582
5,1.15798
5.01,1.1656
5.02,1.18115
5.03,1.0796
5.04,1.0868
5.05,1.04835
5.06,1.08281
5.07,1.10816
5.08,1.13245
5.09,1.07481
5.1,1.10773
5.11,1.13102
5.12,1.05661
5.13,1.01456
5.14,1.02149
5.15,0.993433
5.16,0.981175
5.17,1.00673
5.18,1.07261
5.19,1.0721
5.2,1.04401
5.21,1.09368
5.22,1.12875
5.23,1.18268
5.24,1.13486
5.25,1.14106
5.26,1.06477
5.27,1.04567
5.28,1.11448
5.29,1.12226
5.3,1.13735
5.31,1.15425
5.32,1.07763
5.33,1.02262
5.34,0.944769
5.35,0.959299
5.36,0.954933
5.37,0.997585
5.38,0.981738
5.39,0.974341
5.4,1.02938
5.41,0.978468
5.42,0.954328
5.43,0.889175
5.44,0.873388
5.45,0.89583
5.46,0.906753
5.47,0.951651
5.48,0.976878
5.49,1.00306
5.5,0.991082
5.51,0.940433
5.52,0.94296
5.53,0.938006
5.54,1.02106
5.55,0.979141
5.56,0.97901
5.57,1.02946
5.58,0.983356
5.59,0.972839
5.6,0.987301
5.61,0.863513
5.62,0.886967
5.63,0.886635
5.64,0.927498
5.65,0.921634
5.66,0.918297
5.67,0.939652
5.68,0.924077
5.69,0.902361
5.7,0.936661
5.71,0.904934
5.72,0.939118
5.73,0.926055
5.74,0.976599
5.75,1.00404
5.76,1.02358
5.77,1.01762
5.78,1.06657
5.79,1.01507
5.8,1.00303
5.81,1.05557
5.82,1.06285
5.83,1.12746
5.84,1.08213
5.85,1.07303
5.86,1.04896
5.87,1.01657
5.88,1.01592
5.89,0.973731
5.9,0.950733
5.91,0.972535
5.92,0.953902
5.93,0.946764
5.94,0.930645
5.95,0.96609
5.96,0.950119
5.97,0.906245
5.98,0.873677
5.99,0.836528
6,0.84726
6.01,0.827079
6.02,0.842513
6.03,0.862015
6.04,0.917947
6.05,0.890883
6.06,0.856231
6.07,0.901235
6.08,0.956704
6.09,0.930859
6.1,0.854931
6.11,0.81632
6.12,0.705557
6.13,0.732088
6.14,0.809489
6.15,0.751097
6.16,0.779807
6.17,0.71374
6.18,0.743962
6.19,0.777575
6.2,0.747971
6.21,0.81176
6.22,0.820247
6.23,0.772243
6.24,0.713112
6.25,0.702557
6.26,0.619464
6.27,0.598334
6.28,0.593507
6.29,0.579209
6.3,0.614579
6.31,0.597228
6.32,0.612479
6.33,0.578179
6.34,0.609992
6.35,0.563018
6.36,0.563799
6.37,0.556267
6.38,0.606576
6.39,0.506694
6.4,0.52815
6.41,0.532397
6.42,0.547322
6.43,0.494788
6.44,0.568271
6.45,0.606007
6.46,0.627804
6.47,0.671993
6.48,0.7522
6.49,0.717883
6.5,0.72224
6.51,0.641716
6.52,0.719579
6.53,0.669015
6.54,0.705071
6.55,0.762593
6.56,0.76826
6.57,0.763173
6.58,0.762926
6.59,0.792168
6.6,0.814391
6.61,0.740949
6.62,0.772305
6.63,0.824334
6.64,0.781056
6.65,0.718344
6.66,0.656891
6.67,0.638704
6.68,0.706279
6.69,0.680998
6.7,0.661044
6.71,0.72324
6.72,0.711095
6.73,0.660274
6.74,0.803924
6.75,0.772706
6.76,0.830213
6.77,0.825659
6.78,0.784342
6.79,0.749864
6.8,0.755417
6.81,0.784082
6.82,0.825855
6.83,0.797434
6.84,0.768212
6.85,0.802492
6.86,0.827931
6.87,0.853606
6.88,0.810803
6.89,0.873282
6.9,0.898095
6.91,0.962702
6.92,0.943432
6.93,0.961018
6.94,1.00385
6.95,0.975368
6.96,1.00006
6.97,0.978721
6.98,1.04887
6.99,1.0743
7,1.09613
7.01,1.06893
7.02,0.972746
7.03,0.959224
7.04,0.919939
7.05,0.908744
7.06,0.874574
7.07,0.911718
7.08,0.953926
7.09,0.995609
7.1,1.00259
7.11,1.04697
7.12,0.995564
7.13,0.934881
7.14,0.904272
7.15,0.88289
7.16,0.873942
7.17,0.871137
7.18,0.883571
7.19,0.874065
7.2,0.875508
7.21,0.831566
7.22,0.858245
7.23,0.79785
7.24,0.818595
7.25,0.797537
7.26,0.85461
7.27,0.865998
7.28,0.917129
7.29,0.91157
7.3,0.874913
7.31,0.883644
7.32,0.837658
7.33,0.784613
7.34,0.775111
7.35,0.757869
7.36,0.7831
7.37,0.793473
7.38,0.864854
7.39,0.89148
7.4,0.845165
7.41,0.958325
7.42,0.910889
7.43,0.988729
7.44,1.06169
7.45,1.0721
7.46,1.07884
7.47,1.10442
7.48,1.10617
7.49,1.13722
7.5,1.07842
7.51,1.06052
7.52,1.05112
7.53,1.11993
7.54,1.04849
7.55,1.0875
7.56,1.14982
7.57,1.11725
7.58,1.12883
7.59,1.10535
7.6,1.11098
7.61,1.05708
7.62,1.06026
7.63,1.11222
7.64,1.11978
7.65,1.06729
7.66,1.09137
7.67,1.03359
7.68,0.98864
7.69,0.925587
7.7,0.998701
7.71,0.980684
7.72,0.907481
7.73,0.934861
7.74,0.99159
7.75,1.04714
7.76,0.97347
7.77,0.999986
7.78,1.07503
7.79,1.15749
7.8,1.18988
7.81,1.21114
7.82,1.18949
7.83,1.25189
7.84,1.33725
7.85,1.35139
7.86,1.28938
7.87,1.35378
7.88,1.30372
7.89,1.41695
7.9,1.39114
7.91,1.34592
7.92,1.28527
7.93,1.25875
7.94,1.26288
7.95,1.28601
7.96,1.2639
7.97,1.21413
7.98,1.26125
7.99,1.25577
8,1.28656
8.01,1.20414
8.02,1.1585
8.03,1.13715
8.04,1.24541
8.05,1.24069
8.06,1.16319
8.07,1.1398
8.08,1.13702
8.09,1.12526
8.1,1.12077
8.11,1.09032
8.12,1.07601
8.13,1.14216
8.14,1.16024
8.15,1.22424
8.16,1.28141
8.17,1.25842
8.18,1.21831
8.19,1.20338
8.2,1.14728
8.21,1.12713
8.22,1.07861
8.23,1.06813
8.24,0.990475
8.25,0.965736
8.26,0.938744
8.27,0.963945
8.28,0.900626
8.29,0.900904
8.3,0.964327
8.31,0.937334
8.32,0.924898
8.33,0.996572
8.34,1.03182
8.35,1.09994
8.36,1.13445
8.37,1.0752
8.38,1.11516
8.39,1.15161
8.4,1.19061
8.41,1.0898
8.42,1.09256
8.43,1.0137
8.44,0.998427
8.45,1.02737
8.46,1.06087
8.47,1.0395
8.48,1.10829
8.49,1.05044
8.5,0.991731
8.51,1.02592
8.52,1.02539
8.53,0.931219
8.54,0.902789
8.55,0.940497
8.56,0.939442
8.57,0.921067
8.58,0.921846
8.59,0.898018
8.6,0.864544
8.61,0.908942
8.62,0.947854
8.63,0.91312
8.64,0.858051
8.65,0.900551
8.66,0.898576
8.67,0.829311
8.68,0.834162
8.69,0.75949
8.7,0.783326
8.71,0.767373
8.72,0.781742
8.73,0.807232
8.74,0.822938
8.75,0.880544
8.76,0.882833
8.77,0.840893
8.78,0.794141
8.79,0.837015
8.8,0.902609
8.81,0.920512
8.82,0.970984
8.83,0.903219
8.84,0.870467
8.85,0.835757
8.86,0.890598
8.87,0.90574
8.88,0.845396
8.89,0.839077
8.9,0.888805
8.91,0.868499
8.92,0.85816
8.93,0.911652
8.94,1.01754
8.95,1.01874
8.96,0.998532
8.97,1.06542
8.98,1.10538
8.99,1.11549
9,1.09345
9.01,1.09236
9.02,1.06393
9.03,1.02233
9.04,1.10838
9.05,1.10037
9.06,1.10439
9.07,1.08877
9.08,0.997563
9.09,1.02692
9.1,0.974928
9.11,0.940834
9.12,0.92986
9.13,0.986872
9.14,1.01879
9.15,1.03728
9.16,0.989546
9.17,1.06154
9.18,1.04163
9.19,1.00181
9.2,1.11317
9.21,1.156
9.22,1.08817
9.23,1.1154
9.24,1.16319
9.25,1.18109
9.26,1.21347
9.27,1.2692
9.28,1.23846
9.29,1.18321
9.3,1.17048
9.31,1.08265
9.32,1.06104
9.33,1.15598
9.34,1.17831
9.35,1.157
9.36,1.07487
9.37,1.04691
9.38,0.995266
9.39,0.912007
9.4,0.913724
9.41,1.01277
9.42,0.989231
9.43,0.969933
9.44,0.930712
9.45,0.904479
9.46,0.858377
9.47,0.903229
9.48,0.84686
9.49,0.835303
9.5,0.851445
9.51,0.816345
9.52,0.826293
9.53,0.779744
9.54,0.845104
9.55,0.86927
9.56,0.841079
9.57,0.826501
9.58,0.855701
9.59,0.848115
9.6,0.889325
9.61,0.960724
9.62,0.976057
9.63,1.04565
9.64,1.00099
9.65,0.997408
9.66,0.946243
9.67,0.96032
9.68,0.913815
9.69,0.896375
9.7,0.900874
9.71,0.904929
9.72,0.885854
9.73,0.914158
9.74,0.898278
9.75,0.951235
9.76,0.948405
9.77,1.02659
9.78,1.01868
9.79,1.03088
9.8,1.06838
9.81,1.07363
9.82,1.10973
9.83,1.19425
9.84,1.18643
9.85,1.16934
9.86,1.17811
9.87,1.17449
9.88,1.14129
9.89,1.07731
9.9,1.09111
9.91,1.10523
9.92,1.18199
9.93,1.18918
9.94,1.10033
9.95,1.0987
9.96,1.02224
9.97,0.904533
9.98,0.903273
9.99,0.897989
10,0.890968


==> figures/deterministic_pressure/p_br71_flow.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.427314122160542,   24.42731626041372,   24.427318400288172
1800.0,   24.427314122160443,   24.427316260413665,   24.42731840028817
3600.0,   24.42731412216029,   24.42731626041352,   24.427318400288033
5400.0,   24.42731412216021,   24.4273162604135,   24.427318400288073
7200.0,   24.427314122160574,   24.427316260413967,   24.427318400288648
9000.0,   24.427314122160432,   24.427316260413818,   24.42731840028848
10800.0,   24.427314122159956,   24.427316260413324,   24.427318400287973
12600.0,   24.427314122159824,   24.42731626041325,   24.427318400287962
14400.0,   24.42731412215969,   24.42731626041315,   24.4273184002879
16200.0,   24.42731412215978,   24.427316260413313,   24.42731840028814
18000.0,   24.427314122159633,   24.4273162604132,   24.427318400288048
19800.0,   24.427314122159757,   24.427316260413377,   24.427318400288282
21600.0,   24.427314122159732,   24.427316260413388,   24.427318400288332
23400.0,   24.427314122159487,   24.42731626041314,   24.427318400288062
25200.0,   24.42731412215949,   24.427316260413214,   24.427318400288225
27000.0,   24.427314122159338,   24.427316260413086,   24.42731840028811
28800.0,   24.427314122159366,   24.42731626041316,   24.427318400288247
30600.0,   24.427314122159164,   24.427316260412994,   24.427318400288108
32400.0,   24.42731412215894,   24.42731626041279,   24.427318400287923
34200.0,   24.427314122159157,   24.427316260413093,   24.427318400288307
36000.0,   24.427314122158993,   24.427316260412933,   24.42731840028816
37800.0,   24.427314122159057,   24.427316260413075,   24.42731840028837
39600.0,   24.427314122158823,   24.427316260412834,   24.427318400288137
41400.0,   24.42731412215875,   24.427316260412812,   24.42731840028816
43200.0,   24.42731412215869,   24.427316260412802,   24.427318400288193
45000.0,   24.427314122158805,   24.42731626041294,   24.427318400288375
46800.0,   24.427314122158187,   24.427316260412304,   24.427318400287703
48600.0,   24.42731412215853,   24.42731626041278,   24.427318400288314
50400.0,   24.42731412215829,   24.42731626041253,   24.42731840028804
52200.0,   24.427314122158165,   24.427316260412457,   24.427318400288033
54000.0,   24.4273141221582,   24.42731626041254,   24.42731840028817
55800.0,   24.427314122158073,   24.427316260412443,   24.427318400288105
57600.0,   24.427314122158062,   24.42731626041248,   24.42731840028819
59400.0,   24.427314122157757,   24.427316260412166,   24.427318400287856
61200.0,   24.427314122157863,   24.42731626041236,   24.42731840028815
63000.0,   24.427314122157703,   24.427316260412223,   24.427318400288026
64800.0,   24.427314122157576,   24.427316260412116,   24.427318400287948
66600.0,   24.42731412215741,   24.427316260411992,   24.427318400287856
68400.0,   24.427314122157647,   24.42731626041233,   24.4273184002883
70200.0,   24.427314122157604,   24.427316260412287,   24.427318400288257
72000.0,   24.42731412215722,   24.4273162604119,   24.42731840028788
73800.0,   24.42731412215729,   24.427316260412056,   24.427318400288105
75600.0,   24.427314122157014,   24.427316260411786,   24.427318400287852
77400.0,   24.42731412215703,   24.42731626041186,   24.42731840028798
79200.0,   24.42731412215693,   24.4273162604118,   24.42731840028795
81000.0,   24.42731412215686,   24.427316260411754,   24.427318400287934
82800.0,   24.427314122156815,   24.427316260411754,   24.427318400287994
84600.0,   24.427314122156734,   24.427316260411715,   24.427318400287994
86400.0,   24.427314122156734,   24.427316260411754,   24.427318400288062


==> figures/deterministic_pressure/p_br71_pressure.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.253998903744254,   33.22661571688753,   33.199208112525696
1800.0,   33.253997701759495,   33.226614513832054,   33.19920690839677
3600.0,   33.25399649977473,   33.226613310776564,   33.19920570426783
5400.0,   33.25399529778992,   33.22661210772104,   33.199204500138855
7200.0,   33.253994095805055,   33.22661090466543,   33.19920329600981
9000.0,   33.253992893820175,   33.22660970160984,   33.19920209188076
10800.0,   33.2539916918353,   33.22660849855424,   33.19920088775173
12600.0,   33.2539904898504,   33.2266072954986,   33.199199683622645
14400.0,   33.25398928786546,   33.22660609244295,   33.19919847949353
16200.0,   33.25398808588047,   33.22660488938723,   33.19919727536438
18000.0,   33.253986883895465,   33.2266036863315,   33.19919607123518
19800.0,   33.253985681910414,   33.22660248327573,   33.199194867105966
21600.0,   33.25398447992534,   33.22660128021992,   33.199193662976704
23400.0,   33.253983277940264,   33.22660007716412,   33.19919245884746
25200.0,   33.25398207595513,   33.22659887410828,   33.19919125471815
27000.0,   33.25398087396997,   33.226597671052396,   33.19919005058884
28800.0,   33.2539796719848,   33.22659646799648,   33.199188846459485
30600.0,   33.25397846999959,   33.22659526494056,   33.1991876423301
32400.0,   33.253977268014374,   33.226594061884605,   33.19918643820069
34200.0,   33.25397606602909,   33.226592858828596,   33.19918523407125
36000.0,   33.253974864043805,   33.22659165577258,   33.199184029941776
37800.0,   33.253973662058456,   33.226590452716515,   33.199182825812265
39600.0,   33.25397246007311,   33.22658924966045,   33.19918162168274
41400.0,   33.25397125808774,   33.22658804660434,   33.19918041755319
43200.0,   33.253970056102325,   33.22658684354819,   33.19917921342359
45000.0,   33.25396885411688,   33.22658564049203,   33.19917800929397
46800.0,   33.25396765213145,   33.22658443743587,   33.19917680516438
48600.0,   33.25396645014593,   33.22658323437964,   33.199175601034675
50400.0,   33.25396524816042,   33.226582031323396,   33.19917439690499
52200.0,   33.25396404617487,   33.22658082826711,   33.199173192775255
54000.0,   33.25396284418928,   33.2265796252108,   33.199171988645496
55800.0,   33.25396164220368,   33.22657842215447,   33.199170784515715
57600.0,   33.25396044021803,   33.2265772190981,   33.199169580385885
59400.0,   33.253959238232376,   33.226576016041726,   33.199168376256075
61200.0,   33.253958036246686,   33.2265748129853,   33.19916717212618
63000.0,   33.25395683426096,   33.22657360992885,   33.199165967996294
64800.0,   33.25395563227523,   33.22657240687238,   33.19916476386637
66600.0,   33.25395443028945,   33.22657120381588,   33.19916355973643
68400.0,   33.25395322830362,   33.226570000759324,   33.199162355606404
70200.0,   33.253952026317776,   33.226568797702754,   33.199161151476396
72000.0,   33.25395082433194,   33.22656759464618,   33.19915994734636
73800.0,   33.253949622346035,   33.22656639158955,   33.19915874321628
75600.0,   33.25394842036012,   33.2265651885329,   33.19915753908619
77400.0,   33.253947218374165,   33.226563985476226,   33.19915633495606
79200.0,   33.253946016388184,   33.226562782419514,   33.19915513082589
81000.0,   33.25394481440219,   33.22656157936279,   33.199153926695715
82800.0,   33.253943612416144,   33.226560376306026,   33.1991527225655
84600.0,   33.25394241043009,   33.22655917324923,   33.199151518435244
86400.0,   33.25394120844399,   33.22655797019241,   33.199150314304966


==> figures/high_stochastics/p_br71_flow_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.789429572405542,   24.775725405536363,   24.674103055019597
1800.0,   24.46641092689885,   24.650416479583004,   24.642291154982907
3600.0,   24.304292810765308,   24.242302844904547,   24.18297317737662
5400.0,   24.444381931422093,   24.639472402524024,   24.59066752448876
7200.0,   24.341245897348916,   24.294798918556683,   24.35357734855816
9000.0,   24.31284400832384,   24.190485944657134,   24.210877809534793
10800.0,   24.12721320880385,   24.04184084508243,   23.796880332968126
12600.0,   24.627835742349088,   24.81904644972268,   24.94227485448216
14400.0,   24.436330451171386,   24.52962510865378,   24.55016493527383
16200.0,   24.69818053248095,   24.665355443439065,   24.60377688430749
18000.0,   24.335452332025746,   24.283467878212992,   24.178771983568375
19800.0,   24.170452128196054,   24.127177174296317,   24.291964934716944
21600.0,   24.348778502630267,   24.27097320042548,   24.33948801397547
23400.0,   24.347192120441914,   24.344702085202393,   24.259131659673088
25200.0,   24.524161919070906,   24.59737014938589,   24.6834905764959
27000.0,   24.71216303137812,   24.770809243394577,   24.76664250407388
28800.0,   24.073302734372618,   23.998840683894628,   23.888215293914165
30600.0,   23.95837801440641,   23.989385900671998,   23.90638896118094
32400.0,   24.603548216917122,   24.48780413182558,   24.54608483496634
34200.0,   24.705121030441298,   24.762179007683233,   24.806699186111093
36000.0,   24.459483264166963,   24.41889661169997,   24.38669200890112
37800.0,   24.8926986972384,   24.972071594898907,   24.93486186536099
39600.0,   24.351353443998644,   24.277360554275408,   24.502364964977208
41400.0,   24.55599349627818,   24.542533054624233,   24.533277203400058
43200.0,   24.352496622007305,   24.437956763078144,   24.3678262335496
45000.0,   24.50077721870964,   24.375424976822245,   24.457131851651685
46800.0,   24.260983832585417,   24.115634220458734,   23.98697103819512
48600.0,   24.325958666036342,   24.483666127424424,   24.683262779513576
50400.0,   24.458747222317413,   24.40048807051807,   24.310876216719358
52200.0,   24.114818436337387,   24.108673721500676,   24.090896249319623
54000.0,   24.438910632602347,   24.419250688218096,   24.298875019681685
55800.0,   24.33683879475075,   24.310957723344348,   24.37463635789684
57600.0,   24.261801384970756,   24.144393510136275,   24.044880878855853
59400.0,   24.13629732053651,   24.231310593087663,   24.14901048724499
61200.0,   24.48824119232522,   24.46312483986042,   24.672502544440157
63000.0,   24.376456862097577,   24.278284300200625,   24.293545084893875
64800.0,   24.465563416133428,   24.536562381423312,   24.607365478701777
66600.0,   24.528077143006797,   24.629402381013282,   24.720620852894033
68400.0,   24.068631832876495,   24.063093134966476,   24.270100931615552
70200.0,   24.50967930716341,   24.627559446614043,   24.724269695039418
72000.0,   24.751638454510818,   24.697022819303157,   24.62429333601895
73800.0,   24.579555715045196,   24.464583658777855,   24.421802397712565
75600.0,   24.644770444449232,   24.75197203187667,   24.822600045694244
77400.0,   24.62229664922013,   24.575556213905724,   24.669752406699658
79200.0,   24.687179709973933,   24.67115373794056,   24.77535040260745
81000.0,   24.53828621112907,   24.462207752894816,   24.49747902338193
82800.0,   24.34721149559441,   24.35887633858927,   24.204094931113712
84600.0,   24.30718581157078,   24.221630271857723,   24.184157870242153
86400.0,   24.23431622881905,   24.366397401913968,   24.4006025019074


==> figures/high_stochastics/p_br71_flow_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   25.620492823819113,   25.867501220820046,   26.05947004021382
1800.0,   25.63304612429698,   25.860474492820412,   26.014801372557276
3600.0,   25.654310524702826,   25.765128630807073,   25.933127255206465
5400.0,   25.41814771423586,   25.49909739532342,   25.70190644532548
7200.0,   25.444040043433112,   25.512143791120995,   25.587509743937424
9000.0,   25.19222356422126,   25.360702907778474,   25.534529798606513
10800.0,   25.329007653115806,   25.307597150997182,   25.52437567910676
12600.0,   25.58114342570756,   25.895759468674783,   26.010341787271354
14400.0,   25.308124952339853,   25.50633603053191,   25.700838980530403
16200.0,   25.689613923755974,   25.617224222612187,   25.876125432572792
18000.0,   25.563916639578224,   25.653639552198676,   25.67975098953054
19800.0,   25.708317485058178,   25.908266638143555,   26.121545672159584
21600.0,   25.017827483693228,   25.22496275387059,   25.524415905104377
23400.0,   25.56156522737909,   25.691192155329798,   25.62312342884593
25200.0,   25.70881732850074,   25.75342918187106,   25.929007176888458
27000.0,   25.71745408772354,   25.99669985317577,   26.221675637549126
28800.0,   25.062229361670983,   25.15501046582674,   25.355469278028508
30600.0,   24.906782181705257,   25.046520121659615,   25.109640377364798
32400.0,   25.689107042188837,   25.94001909507884,   26.123884537188964
34200.0,   25.6461506572499,   25.69757965860864,   25.958975309205318
36000.0,   25.415075516653374,   25.541773499935626,   25.62629450123302
37800.0,   26.32761269061652,   26.472211998494192,   26.510190604082844
39600.0,   25.669150468020792,   25.89267469536325,   25.8585379888212
41400.0,   25.564802303799663,   25.82392130850471,   26.01525083326616
43200.0,   25.514053083378833,   25.527873761613087,   25.569220142006944
45000.0,   25.09861129966957,   25.30207064659118,   25.499118213964096
46800.0,   25.44859069833459,   25.563455191562127,   25.595294922322555
48600.0,   25.647764501977473,   25.86987255952457,   26.164496174312763
50400.0,   25.634593341975858,   25.847522752753715,   26.190742349063914
52200.0,   25.184496728251286,   25.1551269693366,   25.24107898320755
54000.0,   25.545459269053257,   25.43125043429754,   25.707494282868783
55800.0,   25.595728839486036,   25.640207069609286,   25.835040166780097
57600.0,   25.095553351275175,   25.303236298116307,   25.460589362659274
59400.0,   25.20037996147062,   25.448136895423374,   25.40956598662664
61200.0,   25.517239637938182,   25.854198286042493,   26.120144271580347
63000.0,   25.29790296692308,   25.337774996727138,   25.46036794719013
64800.0,   25.588560967197687,   25.691430820037063,   25.832298401545454
66600.0,   25.357752760747232,   25.490211623422983,   25.733998621883753
68400.0,   25.59869247972827,   25.756298402183038,   25.85103399985355
70200.0,   25.70327204619425,   25.848369916095557,   26.09141607157858
72000.0,   25.910655749357996,   26.000403000191227,   26.01223529288086
73800.0,   25.73963972011912,   25.852786431702405,   26.02276008047136
75600.0,   25.88834363164593,   26.024842669861748,   26.170720349097298
77400.0,   25.84192473306598,   26.151824211481983,   26.406008739060027
79200.0,   25.74010607873505,   26.050633038529934,   26.24923119747667
81000.0,   25.85408036808909,   25.90818769790378,   25.943235957725648
82800.0,   25.24843894885329,   25.285498304522747,   25.393229861171033
84600.0,   25.584324143088743,   25.60480518493936,   25.784557222663135
86400.0,   25.738306319624595,   25.646453420510213,   25.69151723389842


==> figures/high_stochastics/p_br71_flow_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.60701691861657,   23.459583973986476,   23.31748451496842
1800.0,   23.347800268066834,   23.265269748780355,   23.181329973344297
3600.0,   23.216830103050548,   23.138603790866956,   22.838622827385194
5400.0,   23.423471263800092,   23.347703139698368,   23.10864454587892
7200.0,   23.63458082785311,   23.63562557583345,   23.38098275303514
9000.0,   23.0309146388892,   23.03492013728369,   22.91834327625181
10800.0,   23.02196526145976,   22.74108957814229,   22.506352829009167
12600.0,   23.39124836693024,   23.2403881651036,   23.14625767096385
14400.0,   23.580670138438304,   23.418544937468642,   23.195766055042
16200.0,   23.754997649709523,   23.609242285470145,   23.328187687368807
18000.0,   23.077640945615542,   22.854368760838526,   22.826856704725785
19800.0,   23.27537799066985,   23.089475463693557,   22.96738277635947
21600.0,   23.44868789926769,   23.329575628146024,   23.144639579221984
23400.0,   23.535354333845522,   23.265163522022615,   23.114591903998864
25200.0,   23.59740863542922,   23.384996951089178,   23.200609937093365
27000.0,   23.663062463062555,   23.552292588588923,   23.220718851535953
28800.0,   23.32543896362307,   23.197628341936436,   23.024232697534476
30600.0,   23.195073165844885,   23.000924828636172,   22.744804474487346
32400.0,   23.32723202341383,   23.384135875421208,   23.50464924339923
34200.0,   23.578887214989038,   23.447182149864002,   23.257540467087388
36000.0,   23.342931570778013,   23.065327680171414,   23.04738252381592
37800.0,   23.688963068544574,   23.538052178551155,   23.241114745532077
39600.0,   23.2775322548372,   23.14849714382922,   23.1660379923075
41400.0,   23.345472477217893,   23.005785980767612,   22.690470520114733
43200.0,   23.62874160733048,   23.493548462272454,   23.31402689233308
45000.0,   23.60797161385263,   23.391784539160234,   23.315658552838485
46800.0,   23.304732214749126,   23.10453259236464,   22.873796751946447
48600.0,   23.24811321387202,   23.18481278293841,   23.121166790713577
50400.0,   23.419675512782227,   23.21797004616708,   23.125397650708447
52200.0,   23.347554692093436,   23.164314726734677,   22.885088573109936
54000.0,   23.46862125088922,   23.156538590464574,   23.10256033122632
55800.0,   23.17752672310154,   23.14140777735882,   23.02852877014016
57600.0,   23.367469568614393,   23.300181835039652,   23.09149228573172
59400.0,   23.572874714945705,   23.45557926026887,   23.25691502426702
61200.0,   23.31248348567273,   23.06457465600438,   22.758273008809663
63000.0,   23.183216757323155,   23.03920198518509,   22.92582173676236
64800.0,   23.530405101521975,   23.55969136298301,   23.428184835477108
66600.0,   23.70871858565608,   23.52648621604219,   23.459395957541716
68400.0,   23.09311332745479,   22.83467501470831,   22.647681876714685
70200.0,   23.610934100793365,   23.2692964078031,   22.955474575500038
72000.0,   23.555310538438874,   23.413641220501773,   23.270312915661922
73800.0,   23.52890209941525,   23.387591546059436,   23.23202077775456
75600.0,   23.605161978567782,   23.490526280322847,   23.148258153099057
77400.0,   23.32374540738929,   23.231800543650234,   23.01167007618865
79200.0,   23.65723005607021,   23.519883099198324,   23.331235287194534
81000.0,   23.51553990596581,   23.326889189257844,   23.212330263737137
82800.0,   23.461205005309314,   23.431974696814322,   23.298007388930255
84600.0,   23.373740571935123,   23.294979740744548,   23.23113197799775
86400.0,   23.13834399631269,   22.94519114279201,   22.760801132157386


==> figures/high_stochastics/p_br71_flow_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   27.3965591820128,   27.572518196846957,   27.921492739981666
1800.0,   27.523448900853975,   27.875564653095402,   27.95006667955747
3600.0,   27.444290288301374,   27.872474092924406,   28.32700569264333
5400.0,   26.84445416084318,   27.332853464179806,   28.17881575530786
7200.0,   26.942546040874284,   27.276512925498892,   27.45814950517847
9000.0,   27.408946948195005,   27.85376748263479,   28.638037004350952
10800.0,   27.45796681944087,   28.243199733219075,   28.84237124302598
12600.0,   27.1248155792195,   27.51000065343826,   27.913564374629054
14400.0,   27.13066875555872,   27.756665371389676,   28.3903873488495
16200.0,   27.465851685308788,   27.947629661275556,   28.175870115924603
18000.0,   27.878944664830474,   28.38652404124588,   28.798923023177487
19800.0,   27.3287099407555,   27.88690812886282,   28.375298151702683
21600.0,   28.089411211232648,   28.663773550632545,   28.931516998135447
23400.0,   27.68536390100788,   28.05465352177279,   28.442737559502778
25200.0,   27.303210227390114,   27.620174365044072,   27.951584033338932
27000.0,   27.426824279000822,   27.964913430552315,   28.376210697041785
28800.0,   27.420919280156486,   28.23820981575195,   28.645672428661634
30600.0,   27.29683120740101,   27.826209458962722,   28.45656795113362
32400.0,   27.28228901887638,   27.856458960897307,   28.65874131910512
34200.0,   27.51124934104476,   27.70143242401091,   27.98806620084874
36000.0,   27.337886935442256,   27.3270111201047,   27.800378836709573
37800.0,   27.833636925559432,   28.279738691617126,   28.876593313619164
39600.0,   27.65477917219013,   27.6539341028089,   28.222024768559983
41400.0,   26.86829578060572,   27.156833906208288,   27.61547599007407
43200.0,   26.8797067516021,   27.269087309435722,   28.060230015685036
45000.0,   26.744231446521805,   26.959223210289398,   27.33065449498067
46800.0,   27.017161195840526,   27.58597408406678,   28.174970476149532
48600.0,   26.946729470183328,   27.6547227643979,   28.377142466232623
50400.0,   26.8362231535001,   27.335467297132265,   27.910222899260134
52200.0,   26.703710814000637,   27.054363593541773,   27.475063298756037
54000.0,   26.995043335708868,   27.36182419843156,   27.837736581803437
55800.0,   27.195154384846767,   27.781075597323664,   28.383329262304226
57600.0,   26.592397398221483,   26.92905004510999,   27.140626546281126
59400.0,   26.681910974647007,   26.977370339141217,   27.561146963067294
61200.0,   26.962186716519646,   27.302117790554938,   27.72090467866909
63000.0,   27.24470747819498,   27.998215713759837,   28.692077193867537
64800.0,   27.586681821635658,   27.88948114589014,   28.687826575135034
66600.0,   26.753994722672388,   27.039871242590216,   27.346059847556283
68400.0,   27.475100559960584,   27.77853228194802,   27.96851219703461
70200.0,   27.590004885195878,   27.851118452640716,   28.22709242344106
72000.0,   27.457441717655456,   27.733213446802417,   27.90606891430498
73800.0,   27.322888268119197,   27.462698310030436,   28.13506584469526
75600.0,   27.453634357243494,   27.934440131553828,   28.511891374376102
77400.0,   27.285347133728283,   28.259374213353027,   29.277590848005765
79200.0,   27.787612751250588,   28.096288306819815,   28.172436674257835
81000.0,   27.39359261288861,   27.721263087304802,   28.208337983371433
82800.0,   26.569818196336392,   26.703907101070087,   27.05800333994038
84600.0,   27.04373765504218,   27.111415100362713,   27.49695047709634
86400.0,   26.855057105876742,   27.357288051094397,   28.060671858556574


==> figures/high_stochastics/p_br71_flow_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   22.205916076454752,   21.768147641078034,   21.427369884612933
1800.0,   22.480695636301505,   22.06524667123954,   21.72810464119252
3600.0,   21.995601841448064,   21.64548500962401,   21.2591217651986
5400.0,   22.11685057606016,   21.97144620545442,   21.64156513930756
7200.0,   22.446348175020066,   22.289927141805194,   21.88534161791854
9000.0,   21.921422741321695,   21.585106504075778,   21.17460469322531
10800.0,   21.788014668488245,   21.515061699905125,   21.04009214883507
12600.0,   21.878183604319506,   21.77283933074447,   21.306361317314245
14400.0,   22.51125903274305,   22.347015647416494,   22.107618329754068
16200.0,   22.002720587970007,   21.88140932445904,   21.617677136576372
18000.0,   21.77321775192244,   21.467246984505863,   21.265066527499553
19800.0,   22.234632757750546,   21.9917369522971,   21.676867354768493
21600.0,   22.438861442083606,   22.07725413059648,   21.840197523324555
23400.0,   22.051518984750512,   21.690807901961076,   21.47924814869042
25200.0,   22.344358616212215,   22.05152481975822,   21.454123802782608
27000.0,   22.083068926617887,   21.869950790245568,   21.433503387557835
28800.0,   22.540913768074997,   22.245022610339063,   21.79966118505551
30600.0,   21.95000665810186,   21.940690789190395,   21.398278289193538
32400.0,   22.134884578972258,   22.00740400476813,   21.6880065184345
34200.0,   22.248255919186892,   21.976983624209595,   21.592082456235797
36000.0,   22.533568158044258,   22.159946754100098,   21.768216097061913
37800.0,   22.50469747727413,   22.068458152668992,   21.568630079820583
39600.0,   22.153246160540938,   21.732018697260006,   21.151067254834878
41400.0,   22.31690825134698,   22.00749090395067,   21.69419161162848
43200.0,   22.329920209684712,   22.139208054905637,   21.76899417179199
45000.0,   22.30855016143961,   22.04814096022037,   21.605302552447217
46800.0,   22.164661386904008,   21.57407503575325,   20.842938913790622
48600.0,   21.947599841300583,   21.756098607354424,   21.45152590231006
50400.0,   22.086654129333024,   21.880825746250384,   21.67022748216057
52200.0,   22.029730456918987,   21.684317503154706,   21.24199623087965
54000.0,   21.991423711922327,   21.6994172462489,   21.11582549163548
55800.0,   21.826192048191896,   21.569431359243634,   21.35256371394785
57600.0,   21.67294197386395,   21.20365183440566,   20.922213537922865
59400.0,   22.53435764973927,   22.240097543318907,   21.655515105158855
61200.0,   22.20262887846052,   21.89360687145429,   21.521834940584323
63000.0,   21.615297462228718,   21.366837513114106,   20.9357653553991
64800.0,   22.21893933862882,   21.820925340243747,   21.388912608569157
66600.0,   22.515581151786023,   21.960530204334432,   21.693224055331434
68400.0,   21.848073307971188,   21.521681940321702,   21.062308829155434
70200.0,   21.943187341576188,   21.681807761201572,   21.282561854489938
72000.0,   22.000438439967922,   21.919355808909494,   21.555926624190267
73800.0,   21.493302198067624,   21.02899339399572,   20.547486080389813
75600.0,   22.566955217493067,   22.070898220896193,   21.503157155836305
77400.0,   21.97999478609927,   21.402497374024986,   20.84539923820517
79200.0,   22.328729824150315,   22.275686216029342,   22.06446029410454
81000.0,   22.475453039498912,   22.244741696251022,   21.965313542751982
82800.0,   22.580122126597704,   22.105470511586173,   21.75357861983668
84600.0,   22.126756685034803,   22.051361941082803,   21.735995560468357
86400.0,   21.887464796116383,   21.65999852483202,   21.14420458999422


==> figures/high_stochastics/p_br71_flow_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   26.2097983131999,   26.54053062536945,   27.001603775217134
1800.0,   26.197247616586466,   26.662347030441165,   27.109426124796173
3600.0,   26.392786102011797,   26.521076581369663,   26.75268141184129
5400.0,   26.17741625869325,   26.555649909759026,   26.76668530621848
7200.0,   26.05227387577409,   26.32217483605868,   26.60082218744012
9000.0,   26.243475195264796,   26.347074557758013,   26.45218194411445
10800.0,   26.865222376549408,   27.15934880590561,   27.50562567255467
12600.0,   26.54588561768085,   26.983990815664463,   27.539559980741423
14400.0,   26.438552226648987,   26.7006232911901,   26.829472229913563
16200.0,   26.85683281596268,   27.13365324201345,   27.362113635513477
18000.0,   26.40844914430981,   26.705440754228526,   26.909070121021596
19800.0,   26.782687574323592,   26.8139378659429,   27.1812349764594
21600.0,   26.282842513860196,   26.58355641747295,   26.76563119739347
23400.0,   26.53671955963201,   26.89111965287289,   27.13160570295818
25200.0,   26.556947434767874,   26.855947780217072,   27.16824552934026
27000.0,   26.470866609051775,   26.712663817326487,   26.891762971752343
28800.0,   26.426133436053934,   26.970269100452814,   27.00990199981315
30600.0,   26.26671740319607,   26.422982754338726,   26.956065622548035
32400.0,   26.519319122745483,   26.49380007160623,   26.705339013659373
34200.0,   26.42035651584233,   26.76666182270007,   27.193766665070196
36000.0,   26.441846407434564,   26.834983117364168,   26.81139666425386
37800.0,   26.944513433659324,   27.405222798962463,   27.87613276971092
39600.0,   26.652771981567824,   27.044122461409927,   27.318390729799123
41400.0,   26.46161381054787,   26.717648743598776,   26.98695753720729
43200.0,   26.092403088812933,   26.174451259782813,   26.46876654179818
45000.0,   25.956178778879508,   26.16555929005026,   26.422697791324506
46800.0,   26.231062168380237,   26.286340361462674,   26.763303839786396
48600.0,   26.13055703495238,   26.39977368023798,   26.836042102801567
50400.0,   26.49273830554492,   26.843219986295704,   27.181806492305654
52200.0,   25.885817451915482,   25.885262397507187,   26.062806864777272
54000.0,   26.03309229766034,   26.42068972528641,   26.79668572815673
55800.0,   26.480536525349752,   26.826414449235802,   27.14164041698542
57600.0,   25.845763615132014,   26.153802240080932,   26.28278316347438
59400.0,   26.278006613180903,   26.389231376149404,   26.537459451221174
61200.0,   26.60553576220309,   26.84040614781524,   27.158215782962962
63000.0,   26.16531036946646,   26.459749254963903,   26.696073009375862
64800.0,   26.85888726086942,   26.989087471415463,   27.388037241302168
66600.0,   26.00011325001014,   26.35285920310292,   26.49191276731964
68400.0,   26.251058129738826,   26.476627208136204,   26.748987562915982
70200.0,   26.524233735112393,   26.92081057135545,   27.204046492770875
72000.0,   26.655345505328995,   26.814872638603035,   26.967212456116545
73800.0,   26.35228746482649,   26.804643547472153,   27.21813963943329
75600.0,   26.5421122827426,   26.68971991126094,   26.987527279765885
77400.0,   26.896364981785393,   27.277309324992657,   27.5351833141192
79200.0,   26.748422007167637,   27.021701096882282,   27.421686047157824
81000.0,   26.636905101302766,   26.804193998687932,   27.09662551453552
82800.0,   25.87824863236497,   25.970059284262845,   26.085692548831645
84600.0,   26.212234945687975,   26.46382084242194,   26.710446573372543
86400.0,   26.411552082753865,   26.5816075789794,   26.780650486221756


==> figures/high_stochastics/p_br71_flow_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.104904372439023,   22.847154406670427,   22.59356393408391
1800.0,   22.93611333852085,   22.870497980144545,   22.658593608462947
3600.0,   22.599204114740992,   22.42507762934028,   22.21630345519677
5400.0,   22.818055575785497,   22.68774875759789,   22.315748959144805
7200.0,   22.98923348357216,   22.922879397485076,   22.66490786537569
9000.0,   22.467529399567887,   22.46941573464805,   22.109084547525438
10800.0,   22.501016409689775,   22.178675147835484,   21.706408218021608
12600.0,   22.909736704449152,   22.537352445622968,   22.230343931215646
14400.0,   22.978906562819144,   22.847667219549976,   22.64713579432325
16200.0,   22.80879071920644,   22.661333104414304,   22.298754843070796
18000.0,   22.35851272822396,   22.067019828186105,   21.773936631101332
19800.0,   22.677090813301938,   22.586792905063433,   22.286263573115725
21600.0,   22.93733801942181,   22.68980891660839,   22.45906277287963
23400.0,   22.896348458901095,   22.7827698850803,   22.735921874440994
25200.0,   23.0337024484511,   22.716124215396235,   22.35991146246302
27000.0,   23.25439109767838,   23.063915668700112,   22.45986390979603
28800.0,   22.876088306028795,   22.54326529499641,   22.237896431400866
30600.0,   22.61155754611162,   22.300333305824775,   22.160742795010428
32400.0,   22.666716538655287,   22.495642554422574,   22.438843546794132
34200.0,   22.658258651236025,   22.50126485195127,   22.28116232657665
36000.0,   23.02333956795429,   22.700490119408844,   22.293825436630666
37800.0,   22.846117340270652,   22.73891399110033,   22.632125478412078
39600.0,   22.67821170124897,   22.5086998834689,   22.23605623234968
41400.0,   22.859132180270816,   22.61629565599167,   22.333917216822854
43200.0,   23.022170650150404,   22.697100205906732,   22.558738050005246
45000.0,   22.82350817459698,   22.49586053161014,   22.235146611667698
46800.0,   22.554050593174605,   22.42908482997112,   22.293670678407327
48600.0,   22.814888847508488,   22.43248377607341,   22.110388769197257
50400.0,   22.842692081929794,   22.68020940599112,   22.42856655118961
52200.0,   22.56886731413204,   22.498019622092386,   22.29718369469285
54000.0,   22.760631219880075,   22.576337246743073,   22.360435667046435
55800.0,   22.627530336599897,   22.475359393028185,   22.128709368572554
57600.0,   22.640733059488706,   22.31304166456086,   22.10435501718902
59400.0,   22.929844245921423,   22.915174892357612,   22.660503979955923
61200.0,   22.708133198552844,   22.434398980244023,   22.32188565474268
63000.0,   22.551968728454884,   22.280209665969814,   21.77738400888938
64800.0,   23.0231137317986,   23.055752053833903,   22.675932522857888
66600.0,   23.094383956508374,   22.888747915657625,   22.65005146129347
68400.0,   22.450353875041863,   22.117155709818288,   21.879539738594328
70200.0,   22.603342743246785,   22.29775217961959,   22.13554533392983
72000.0,   22.66191727370141,   22.45550072428136,   22.354773240781935
73800.0,   22.5905355737902,   22.463923702201424,   22.179644860199407
75600.0,   23.02033590829973,   22.70042936826301,   22.30808974439804
77400.0,   22.687816933806232,   22.387996661670318,   22.130587116896965
79200.0,   23.150707955411416,   23.075708047835924,   22.837508739898905
81000.0,   23.087694024368528,   23.02854016106541,   22.714361376918
82800.0,   23.0934528956615,   22.84982650858504,   22.633614817869233
84600.0,   22.89938359678935,   22.507583129959887,   22.43258751623943
86400.0,   22.710089979614835,   22.2773859164669,   22.07062990030977


==> figures/high_stochastics/p_br71_pressure_mean.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   22.82988385742026,   22.78369577233954,   22.737249190139746
1800.0,   22.835090916732394,   22.78953798984069,   22.743863099974444
3600.0,   22.850351170233303,   22.805771601575724,   22.761138572001634
5400.0,   22.880261044374066,   22.8357700923996,   22.791297684745818
7200.0,   22.87847234906558,   22.832677507652846,   22.786724646356845
9000.0,   22.869493082752125,   22.823882797229235,   22.778069260574547
10800.0,   22.850549874306047,   22.80489513697057,   22.75898611477063
12600.0,   22.877264803314294,   22.8326397801695,   22.788035539565442
14400.0,   22.86460907928676,   22.818642102724198,   22.772443691710862
16200.0,   22.87452697823153,   22.82920726893962,   22.783811201193153
18000.0,   22.842229081221085,   22.796398625168496,   22.750217912401354
19800.0,   22.831448161279162,   22.786105494205867,   22.7405344190757
21600.0,   22.864962593543915,   22.81983366056168,   22.774759384858303
23400.0,   22.86951832841722,   22.82435669913464,   22.779077024925364
25200.0,   22.897066062172826,   22.852758019933308,   22.808481990387005
27000.0,   22.879024739862906,   22.832829456149057,   22.78635429194771
28800.0,   22.87943809535865,   22.833271253139852,   22.786970524621697
30600.0,   22.861458281389613,   22.815559925202834,   22.769410171312632
32400.0,   22.85401068100798,   22.807875207547937,   22.761529181808047
34200.0,   22.88110072895816,   22.836204591508977,   22.791346032414378
36000.0,   22.891497175072253,   22.84614610298251,   22.800712388574496
37800.0,   22.900489927728373,   22.854772902288033,   22.808957198065684
39600.0,   22.91016590218415,   22.865209550253912,   22.820174906220217
41400.0,   22.887919803428694,   22.842388766546662,   22.796578193732053
43200.0,   22.91536460425717,   22.870957525630146,   22.826579916668745
45000.0,   22.922988001486022,   22.878406828142833,   22.83371235837217
46800.0,   22.875443772020894,   22.829117988419398,   22.78234866748348
48600.0,   22.86109070702946,   22.815274701232195,   22.769225778486284
50400.0,   22.849053660182662,   22.8032902021657,   22.757298336621194
52200.0,   22.85087750210995,   22.805092901282826,   22.75917407820713
54000.0,   22.845070045233072,   22.79895449576803,   22.752657008953772
55800.0,   22.879141337196113,   22.834178394223898,   22.78928170845659
57600.0,   22.910352435498655,   22.865621881098768,   22.820919441927405
59400.0,   22.888102280616863,   22.842401309354738,   22.79640358764463
61200.0,   22.88580228730362,   22.840357861157575,   22.79474549598904
63000.0,   22.89717886031176,   22.852158589768983,   22.80706965433838
64800.0,   22.92063440770262,   22.876056154176407,   22.831483501011817
66600.0,   22.903990174016872,   22.858431593478702,   22.81261490948972
68400.0,   22.897256806291644,   22.851482896961922,   22.80552113693572
70200.0,   22.877003338867986,   22.831253217558174,   22.785228685443833
72000.0,   22.834520366042728,   22.78788721352081,   22.740838274397632
73800.0,   22.859602364477286,   22.814393988691332,   22.769188595667153
75600.0,   22.867047276825502,   22.821059515791436,   22.774945695629732
77400.0,   22.84299320303675,   22.796518614423057,   22.749725311900523
79200.0,   22.855351289462554,   22.809694236878975,   22.763973672803747
81000.0,   22.871643641520638,   22.82651866770307,   22.781333991750266
82800.0,   22.865189649688077,   22.819364311561504,   22.773334242264156
84600.0,   22.845829296745606,   22.799499884168625,   22.752901716787814
86400.0,   22.87130863427199,   22.826112186421735,   22.780925468470024


==> figures/high_stochastics/p_br71_pressure_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.24785022905284,   33.2199616995744,   33.19202182344715
1800.0,   33.195368065231825,   33.169042839480056,   33.13858265437543
3600.0,   33.24749309764214,   33.22205796877748,   33.19467169212141
5400.0,   33.25074382046447,   33.226489294455696,   33.199359978109484
7200.0,   33.23295162213235,   33.201745566201296,   33.16970167413098
9000.0,   33.22170840761215,   33.19115572906873,   33.16011955395346
10800.0,   33.24321124641144,   33.22048044067156,   33.19899197101757
12600.0,   33.24633058134409,   33.21760794245866,   33.18902608429714
14400.0,   33.1652461863249,   33.13912901111546,   33.10648802874581
16200.0,   33.15012126968478,   33.11670262387472,   33.0828544717758
18000.0,   33.165277772944954,   33.13960297336448,   33.11463056111759
19800.0,   33.16001657065437,   33.13424466346458,   33.10888618218868
21600.0,   33.17860270258291,   33.14957288642661,   33.12369729640308
23400.0,   33.23426424324827,   33.198846426512944,   33.16209119157928
25200.0,   33.20577580632332,   33.17642075457726,   33.14699663007623
27000.0,   33.18368701570082,   33.158186305761056,   33.13264804890771
28800.0,   33.19596965214069,   33.16904219183941,   33.1425972211092
30600.0,   33.14192528647878,   33.11918485807312,   33.09196780232414
32400.0,   33.1691963233038,   33.1393073271147,   33.11653871991612
34200.0,   33.1523139322631,   33.121033518463655,   33.09094341085353
36000.0,   33.18524070882493,   33.154243162652584,   33.123161920386885
37800.0,   33.10294415556895,   33.06904531464541,   33.03173738815806
39600.0,   33.088325211235556,   33.06112969425708,   33.03365919744581
41400.0,   33.132188379833686,   33.103522142353334,   33.077647997477676
43200.0,   33.11287720030061,   33.09445422763623,   33.07544911106464
45000.0,   33.17670024813556,   33.15144427096853,   33.125384852143355
46800.0,   33.17971777723623,   33.15421810001629,   33.123484770975445
48600.0,   33.10419174198249,   33.074576029660314,   33.04701863109815
50400.0,   33.15858816481758,   33.13738901542567,   33.10986702632698
52200.0,   33.159213391430505,   33.133151747146684,   33.10745754045127
54000.0,   33.098022296219355,   33.07274674263707,   33.047996112707814
55800.0,   33.10330408055625,   33.075523964547074,   33.047898825984994
57600.0,   33.09724210350242,   33.06791408305836,   33.038027292608554
59400.0,   33.13238554627336,   33.105588515662184,   33.08013785517407
61200.0,   33.183664184649494,   33.14983020666272,   33.115123470705
63000.0,   33.162358377519475,   33.1347652117656,   33.10800702325169
64800.0,   33.151782277284596,   33.124967353341745,   33.090884048914276
66600.0,   33.156806926952285,   33.12699260164904,   33.09700333549087
68400.0,   33.127860702414594,   33.097629093576444,   33.06700168434847
70200.0,   33.148687067074206,   33.11812290613646,   33.08672845760418
72000.0,   33.18137801309888,   33.15599926397665,   33.12625246198343
73800.0,   33.165748195022346,   33.13773190553707,   33.10671470706567
75600.0,   33.08362686221647,   33.06029590350599,   33.036897261066684
77400.0,   33.107735428959586,   33.08364721629625,   33.05053129034852
79200.0,   33.06912856898047,   33.04441870846609,   33.012832743378176
81000.0,   33.09820357834684,   33.074985923405734,   33.051943226814515
82800.0,   33.16147115397115,   33.13274545251661,   33.10385231444144
84600.0,   33.114277719062834,   33.089390478643224,   33.06516251208175
86400.0,   33.22137193205917,   33.18992784362503,   33.16629615715573


==> figures/high_stochastics/p_br71_pressure_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.37247666381769,   33.34349962671798,   33.31892514360671
1800.0,   33.357437585540524,   33.33181732743818,   33.30612736138442
3600.0,   33.36035068776764,   33.337352062198875,   33.31138993567981
5400.0,   33.4053427064647,   33.38618929594415,   33.36774466725328
7200.0,   33.44112732715468,   33.414339661415006,   33.38700441575629
9000.0,   33.45229085856505,   33.42427393966004,   33.395199489901366
10800.0,   33.494718436646494,   33.467416190695666,   33.43489825009434
12600.0,   33.48725785250013,   33.45646128677885,   33.425052918588264
14400.0,   33.377728326548265,   33.347116476189875,   33.31571050721765
16200.0,   33.414405605483914,   33.39027649460796,   33.36639482134816
18000.0,   33.419370696350164,   33.390207923086194,   33.3604933459776
19800.0,   33.4651598634285,   33.4415501154971,   33.417844864064335
21600.0,   33.43847632936005,   33.417005852767225,   33.39208654947667
23400.0,   33.44705085370545,   33.41834784667502,   33.39597944427839
25200.0,   33.44143999432907,   33.41414988316804,   33.38895753569495
27000.0,   33.44739443755659,   33.42246367001203,   33.39884341449489
28800.0,   33.45612025748082,   33.430594870722125,   33.40494119576588
30600.0,   33.454392298524276,   33.43237178984773,   33.408998900758235
32400.0,   33.40639761000636,   33.37904604221116,   33.351373244490546
34200.0,   33.39973072027841,   33.36727793356819,   33.3351007117264
36000.0,   33.43592396579375,   33.406488846133776,   33.384029589678526
37800.0,   33.40429474443763,   33.38162982342087,   33.355962155673005
39600.0,   33.36458282740826,   33.33619462608729,   33.31113915422689
41400.0,   33.42124199081062,   33.39082201968197,   33.36328269276236
43200.0,   33.477583380635615,   33.45096199600466,   33.424608572796366
45000.0,   33.459463037861724,   33.433029865851815,   33.406516816656364
46800.0,   33.491664607369486,   33.46704960090016,   33.442186556341916
48600.0,   33.46807922956461,   33.44254113241738,   33.412819490775334
50400.0,   33.40933993086771,   33.3876222497421,   33.362399137789744
52200.0,   33.48541225037468,   33.45617693871471,   33.425786784516575
54000.0,   33.49383794824143,   33.46733129106886,   33.44007910219208
55800.0,   33.529470979655024,   33.49822361212443,   33.46658860690158
57600.0,   33.559629499260645,   33.53080300867981,   33.50151998603127
59400.0,   33.52602200382996,   33.497075595298696,   33.47526389374375
61200.0,   33.50888051387103,   33.4804847017987,   33.45227406657325
63000.0,   33.517252864329826,   33.48492118140877,   33.463059871592776
64800.0,   33.44599892504786,   33.41683101368279,   33.387601912899854
66600.0,   33.48962969093145,   33.4626218393557,   33.434281069942415
68400.0,   33.49604665881088,   33.46433286646729,   33.44212519445042
70200.0,   33.42060705684527,   33.39547522811666,   33.36603284494656
72000.0,   33.470303497525805,   33.44728347468024,   33.42430713831378
73800.0,   33.440356965765474,   33.41354946010014,   33.38770984172048
75600.0,   33.51315014068432,   33.48635251455043,   33.46085008832652
77400.0,   33.55431813984536,   33.527557979082914,   33.50184710119611
79200.0,   33.48716878624843,   33.45649517924259,   33.42544127769346
81000.0,   33.47204928327945,   33.44445495599221,   33.416152114593636
82800.0,   33.50272925562932,   33.47811669147282,   33.453769140638045
84600.0,   33.48130311819566,   33.45137367704419,   33.42123436550191
86400.0,   33.46328733130641,   33.4438637374564,   33.41112295141853


==> figures/high_stochastics/p_br71_pressure_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.11377014152305,   33.0833019347605,   33.05495517630146
1800.0,   33.072517577314734,   33.03724214552261,   33.00549049236961
3600.0,   33.09666203252228,   33.070824971515016,   33.04509300408317
5400.0,   33.005256024595646,   32.9767719192969,   32.94783460568576
7200.0,   33.03947372314099,   33.009461242804704,   32.97375260597203
9000.0,   33.00504103736364,   32.978307121065086,   32.950879870999756
10800.0,   32.98337894990305,   32.957366349130815,   32.932121898907795
12600.0,   32.97988213734051,   32.94729841436264,   32.916149093105915
14400.0,   32.95315785753171,   32.92031500153494,   32.89462342747167
16200.0,   32.94526563696363,   32.920765095656485,   32.89573312267255
18000.0,   32.966420556320905,   32.9414905470197,   32.91660261431452
19800.0,   32.923719351045385,   32.89752163881322,   32.87044591382467
21600.0,   32.97135160177392,   32.94400930227571,   32.917173890059175
23400.0,   32.94866996322932,   32.9202350471542,   32.894676621818995
25200.0,   32.940499521163034,   32.916312212765256,   32.8931194109481
27000.0,   32.909772023011335,   32.88773395022228,   32.866037261200496
28800.0,   32.91890522820875,   32.89303613094228,   32.867153609444664
30600.0,   32.89851323120823,   32.86355861243937,   32.82702416301549
32400.0,   32.860677668410005,   32.8334486572328,   32.806623027093394
34200.0,   32.82060926312812,   32.78886656619832,   32.75725459480537
36000.0,   32.82690743965404,   32.79326929451332,   32.76554119117411
37800.0,   32.839318647069604,   32.80971184895658,   32.784804996504484
39600.0,   32.89115362359807,   32.85873920872638,   32.82368934115075
41400.0,   32.84018812563058,   32.81125590463192,   32.7783621132869
43200.0,   32.87722945202882,   32.849181969781355,   32.82103579651397
45000.0,   32.906279606967345,   32.87722820252993,   32.844151744387574
46800.0,   32.89906460933874,   32.87087982444616,   32.84266625685772
48600.0,   32.85275894759803,   32.82623479531372,   32.799492168774236
50400.0,   32.832035894802345,   32.805544751035754,   32.78357345647612
52200.0,   32.85782741444865,   32.83201752427878,   32.80626334168402
54000.0,   32.88660095299518,   32.85872458206372,   32.82963481566459
55800.0,   32.791961841168145,   32.75727642583895,   32.72079318933939
57600.0,   32.879087567242294,   32.85294266327199,   32.82755882430021
59400.0,   32.825317556473536,   32.799462979189286,   32.77400816572226
61200.0,   32.79133229569742,   32.76582772610718,   32.73935646313129
63000.0,   32.79238397921448,   32.765976192800856,   32.739313248577
64800.0,   32.85549126054464,   32.82870403462562,   32.80153331047349
66600.0,   32.79830388823098,   32.77326586656414,   32.74950910784578
68400.0,   32.84361578502675,   32.81468802313073,   32.78330718109989
70200.0,   32.808520946141584,   32.782340527622544,   32.753637992566
72000.0,   32.795844384271604,   32.7648771699137,   32.73466536672523
73800.0,   32.87591315860816,   32.84671542666631,   32.817861648914864
75600.0,   32.81717539146277,   32.79100447788068,   32.76455442711391
77400.0,   32.81160199489841,   32.78321154539271,   32.750749917090424
79200.0,   32.769457507610966,   32.74078112222591,   32.71337389079043
81000.0,   32.74124371145979,   32.714716823210885,   32.67690521124329
82800.0,   32.72110795903079,   32.69062632921052,   32.660979487938334
84600.0,   32.768051871521266,   32.74343107915305,   32.71956166359301
86400.0,   32.82494744353518,   32.797329662051624,   32.76912634555346


==> figures/high_stochastics/p_br71_pressure_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.55857556505654,   33.5336158189013,   33.5097586564879
1800.0,   33.62084137748274,   33.59496198063676,   33.56959117474011
3600.0,   33.651314270377696,   33.62344396223575,   33.59646843413125
5400.0,   33.69037480365877,   33.66320148725847,   33.63582965688321
7200.0,   33.66974819468957,   33.6462339438387,   33.62317128005166
9000.0,   33.695910141181294,   33.67090016050961,   33.646752501399654
10800.0,   33.75626781979173,   33.73018017041307,   33.704956063995716
12600.0,   33.67923878874977,   33.65083052971377,   33.622963243635304
14400.0,   33.77978648074251,   33.75435530077025,   33.73026652406726
16200.0,   33.71753344852355,   33.69420193926827,   33.67078210093992
18000.0,   33.7658360392441,   33.73693629434081,   33.70864144709728
19800.0,   33.76074553620647,   33.73415973010757,   33.707377405377144
21600.0,   33.78136807601615,   33.757832492224736,   33.73436177617959
23400.0,   33.800976809225155,   33.77939636834852,   33.75812260078645
25200.0,   33.785907817021844,   33.75688724957777,   33.727200617617335
27000.0,   33.923440437280775,   33.90234280849967,   33.88278257515977
28800.0,   33.85659306913519,   33.82282379459708,   33.79095446678808
30600.0,   33.877797116964075,   33.85720019633912,   33.83757711014504
32400.0,   33.82502095412493,   33.801760827693556,   33.778474864967876
34200.0,   33.80650316742158,   33.77825933539088,   33.750376626799444
36000.0,   33.935428915060086,   33.90732239927889,   33.878203165065614
37800.0,   33.94669923266023,   33.92343423553139,   33.90085464047419
39600.0,   33.98916195376452,   33.96469682436045,   33.940023829602545
41400.0,   33.97242703761219,   33.944656045712314,   33.91590612803507
43200.0,   33.92138359787915,   33.895120883542305,   33.86826220768679
45000.0,   33.84811439260872,   33.82636797971118,   33.805117648085435
46800.0,   34.029521156063566,   34.003855062837296,   33.978591800915005
48600.0,   33.87800667924573,   33.85226855616733,   33.82703181703279
50400.0,   33.80157367452739,   33.776900054162105,   33.752182727447064
52200.0,   34.01829803994216,   33.99635931006565,   33.97538140131805
54000.0,   33.893912258484264,   33.86090614251844,   33.82699148453018
55800.0,   34.03000396681814,   34.00785463756473,   33.98663626002377
57600.0,   34.021627364489866,   33.997436998096035,   33.97363745771023
59400.0,   34.02329104263537,   33.99621520276204,   33.96876595134943
61200.0,   33.8693632957355,   33.843472024072966,   33.816810739843426
63000.0,   33.89931226099582,   33.87494562270044,   33.85044590398331
64800.0,   33.84664733498479,   33.82645344598313,   33.807097544678356
66600.0,   33.855523749629754,   33.82751389563758,   33.79852408781922
68400.0,   33.898954466682795,   33.87461334384068,   33.84995930793564
70200.0,   33.8515605565839,   33.825064011385614,   33.798945089356664
72000.0,   33.86283641424978,   33.84159575981513,   33.82137804184244
73800.0,   33.89271899108769,   33.86928093865859,   33.8467948807951
75600.0,   34.14147984263322,   34.11715215911046,   34.09396867882831
77400.0,   34.03214509633339,   34.010512133234556,   33.986512733682936
79200.0,   33.98701708215994,   33.96231257460982,   33.93795693056778
81000.0,   34.037463045965225,   34.00996211921688,   33.98234370024877
82800.0,   33.98754985284314,   33.96267719065273,   33.93656280891188
84600.0,   34.06258675789246,   34.03604418199918,   34.01164252109042
86400.0,   33.91366748737916,   33.89035026106342,   33.86703849949545


==> figures/high_stochastics/p_br71_pressure_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.001837535868106,   32.96992598487057,   32.938475896000604
1800.0,   32.91420308283599,   32.881846427320994,   32.848255933758225
3600.0,   32.80172404786595,   32.76852038742301,   32.73406991194498
5400.0,   32.80232834018834,   32.770350782098774,   32.73702995596274
7200.0,   32.80043404545357,   32.76863580606413,   32.733678711388286
9000.0,   32.723083460205324,   32.68545954745419,   32.64653620416479
10800.0,   32.76120020252218,   32.734860570293236,   32.70876505932564
12600.0,   32.728208620933316,   32.69809730601453,   32.66440933427105
14400.0,   32.76215965398596,   32.73043530401011,   32.69883756437658
16200.0,   32.679193851509865,   32.64725550236425,   32.61639236555098
18000.0,   32.65292499975791,   32.62274339028488,   32.59310056395563
19800.0,   32.61892007897273,   32.58767686373671,   32.55550083728847
21600.0,   32.651913361467926,   32.62322829753949,   32.59477191099507
23400.0,   32.618123019581034,   32.58364774044891,   32.551402798443654
25200.0,   32.50993429643178,   32.481668142096616,   32.45261655706095
27000.0,   32.52280762490312,   32.49054511992242,   32.45815416265803
28800.0,   32.528376051383695,   32.50226424001622,   32.476907169685035
30600.0,   32.543561299725425,   32.51534261500696,   32.488790851730805
32400.0,   32.49967282166116,   32.468020273737714,   32.43267565585997
34200.0,   32.48791452718907,   32.46168462486665,   32.43329817859094
36000.0,   32.43960227621419,   32.408389113800546,   32.37699511167289
37800.0,   32.46396409632636,   32.42997652149241,   32.394886642080394
39600.0,   32.4814444056128,   32.449624880220355,   32.417881618386915
41400.0,   32.41778434372956,   32.39403059246443,   32.36902266636126
43200.0,   32.316012233936206,   32.274502567941894,   32.22960062739947
45000.0,   32.273210535805255,   32.241175737295926,   32.20842559569701
46800.0,   32.37162565993003,   32.34187968095076,   32.31098017286251
48600.0,   32.42229315375342,   32.393132226394215,   32.363155829425956
50400.0,   32.31097766872433,   32.277332595867065,   32.243169831727684
52200.0,   32.233052978597904,   32.19704605113633,   32.16065003230725
54000.0,   32.29922149511656,   32.275182650308686,   32.25162110666598
55800.0,   32.37884958721261,   32.34770205091692,   32.31680718533425
57600.0,   32.37292152686259,   32.345972026459734,   32.318983871935906
59400.0,   32.468213974734034,   32.43951892822691,   32.410120043282134
61200.0,   32.305270807924806,   32.27809599823959,   32.254308412280466
63000.0,   32.34041333724304,   32.31422774958961,   32.288587234698106
64800.0,   32.35568693851568,   32.32561343366723,   32.29477823077283
66600.0,   32.28688368757069,   32.25748608039315,   32.22691074296059
68400.0,   32.26220854539468,   32.23388161052855,   32.204915252603406
70200.0,   32.3148350472508,   32.282811340301045,   32.24996423542382
72000.0,   32.3648938389613,   32.33343227532413,   32.302231140321354
73800.0,   32.366985341645346,   32.32785789829109,   32.296336338769144
75600.0,   32.29862901629374,   32.26855149751555,   32.23820600707347
77400.0,   32.18494507597189,   32.15271743110137,   32.12047221723117
79200.0,   32.246266790977856,   32.21369496642796,   32.17993178442814
81000.0,   32.219821267185424,   32.19326895783609,   32.16604902685791
82800.0,   32.302316218254504,   32.27672382337749,   32.252399940585605
84600.0,   32.24643243311377,   32.217785825327645,   32.18888855415162
86400.0,   32.185687695587,   32.153683673418534,   32.120649586444934


==> figures/high_stochastics/p_br71_pressure_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.43812414061567,   33.416386944949494,   33.3952903381308
1800.0,   33.46379747586633,   33.4383324154948,   33.40772534400699
3600.0,   33.49780008497911,   33.47208983403835,   33.44659415440893
5400.0,   33.54798240400387,   33.521931710086776,   33.497630021110496
7200.0,   33.566599630744086,   33.54202363943194,   33.51746389557926
9000.0,   33.59514093807505,   33.56714642022241,   33.5390209553068
10800.0,   33.58503901990283,   33.55687653937672,   33.52862367065079
12600.0,   33.549067610792335,   33.52987845246454,   33.506290657023804
14400.0,   33.615796057138745,   33.592296137300416,   33.56960414106664
16200.0,   33.57121347658966,   33.541569548547194,   33.51868536181587
18000.0,   33.651319881052196,   33.63027370908476,   33.610615243888965
19800.0,   33.64963888461884,   33.62626927682428,   33.603235324764206
21600.0,   33.70138926234935,   33.679287387672865,   33.65742684234602
23400.0,   33.584863992071114,   33.56366978584341,   33.54434624377711
25200.0,   33.689065578109826,   33.66405648166071,   33.64060596505853
27000.0,   33.6773124265274,   33.65151779219978,   33.62591486096512
28800.0,   33.685915044866725,   33.65266691273674,   33.62423362619325
30600.0,   33.7698743424614,   33.74387539933435,   33.71723449447625
32400.0,   33.649736203915595,   33.62147141399835,   33.59373313417072
34200.0,   33.69691119667353,   33.66986756987518,   33.64731837879149
36000.0,   33.7441333226183,   33.72232298686021,   33.70072875476545
37800.0,   33.670026612933164,   33.647274625405565,   33.625575907971545
39600.0,   33.57763708101967,   33.54834257378646,   33.51859335752857
41400.0,   33.658705547882064,   33.62703909023745,   33.597937868293904
43200.0,   33.657832290643334,   33.633439467006845,   33.60662368127232
45000.0,   33.70201858579462,   33.67684498774316,   33.65211522609715
46800.0,   33.700753137330906,   33.678725573584806,   33.65734841895392
48600.0,   33.67926066623786,   33.65596570568657,   33.633713085435254
50400.0,   33.65342402049813,   33.623424616484805,   33.59250594172033
52200.0,   33.761591500559106,   33.73983874347982,   33.71748061407283
54000.0,   33.789757316724,   33.763601258537925,   33.734010747735695
55800.0,   33.740664131968394,   33.71730045603422,   33.69496419715268
57600.0,   33.7366146944477,   33.71428630271436,   33.68541706370672
59400.0,   33.74449343981497,   33.71458270139753,   33.685352552886584
61200.0,   33.66434732621324,   33.63239061033329,   33.600385696315634
63000.0,   33.65161404691183,   33.62797134301938,   33.60446233617562
64800.0,   33.66093449577296,   33.630824209478966,   33.60249462258934
66600.0,   33.68503478696172,   33.65861262560979,   33.63249069539495
68400.0,   33.7461741875845,   33.7248156095323,   33.697655169518264
70200.0,   33.69938048765824,   33.66677207513442,   33.634306649274656
72000.0,   33.753652916470564,   33.72298046531478,   33.69060129288973
73800.0,   33.76652108701801,   33.74182539516132,   33.71710505746984
75600.0,   33.82858205854664,   33.80322481876418,   33.7789013015739
77400.0,   33.79882479805598,   33.77666675913279,   33.755457993102
79200.0,   33.82170392033775,   33.79753205842293,   33.77285041989836
81000.0,   33.77589865966782,   33.75137581830055,   33.72785787172294
82800.0,   33.8309633468233,   33.80378799340124,   33.776471750872226
84600.0,   33.67735933255397,   33.6527504309654,   33.63036566915287
86400.0,   33.67857847555426,   33.64571980482182,   33.6111636678519


==> figures/high_stochastics/p_br71_pressure_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.03786722754362,   33.006555823693134,   32.974297517778226
1800.0,   32.98969454835386,   32.961276834095834,   32.92952575388157
3600.0,   32.99792153559539,   32.971830190887545,   32.946090011164024
5400.0,   32.89592085264441,   32.867402328900866,   32.839323070275455
7200.0,   32.951235087212034,   32.92432887905173,   32.897421597896944
9000.0,   32.87525511559384,   32.84324490587327,   32.80900387031641
10800.0,   32.92187748917467,   32.888226842179805,   32.855692838417504
12600.0,   32.84408221043815,   32.80954744638287,   32.774618836770884
14400.0,   32.85481860530687,   32.82428497153624,   32.79255560983405
16200.0,   32.859068719687635,   32.8265935487658,   32.793166941177354
18000.0,   32.82261249244814,   32.79971849776309,   32.777346412459124
19800.0,   32.79430927839289,   32.768766291180015,   32.74353561097209
21600.0,   32.79800032271668,   32.76719486301492,   32.73596443578249
23400.0,   32.76613582762157,   32.73881769773476,   32.71048914701059
25200.0,   32.69481727217104,   32.659999206707205,   32.62423917240034
27000.0,   32.69676323151377,   32.67010192050723,   32.640218140758236
28800.0,   32.716050111701506,   32.68981067210737,   32.66430907091907
30600.0,   32.67978608513061,   32.64754968841005,   32.61507868052739
32400.0,   32.69062818514279,   32.65132864809526,   32.609648169857806
34200.0,   32.6709996738295,   32.64294668445152,   32.615379895000004
36000.0,   32.70186522416184,   32.67615433286313,   32.65013950576534
37800.0,   32.666692865399284,   32.63691707119382,   32.607755291861885
39600.0,   32.76901597141287,   32.73271852966803,   32.69576798275565
41400.0,   32.67821287291744,   32.643869347263575,   32.60884188057167
43200.0,   32.669684620984846,   32.638155433819314,   32.60599589481862
45000.0,   32.647312894414675,   32.62405048960238,   32.598795624204
46800.0,   32.69769245299264,   32.664128938984035,   32.6291443945322
48600.0,   32.636960548575,   32.608219353707774,   32.57988546544513
50400.0,   32.641047114609194,   32.61368423185886,   32.58735698808964
52200.0,   32.62740065556641,   32.60393409507146,   32.58094736465966
54000.0,   32.620206448085234,   32.588645653867474,   32.556422788191846
55800.0,   32.674714948821425,   32.647777133739524,   32.618232279046225
57600.0,   32.67055126469463,   32.63980390723667,   32.608925879493604
59400.0,   32.63181765269303,   32.59819166064499,   32.56392224096181
61200.0,   32.60161268240556,   32.572161409567514,   32.539777603866476
63000.0,   32.65371536442727,   32.62513440159229,   32.5962255341169
64800.0,   32.62598264109938,   32.59910552620484,   32.57000733924499
66600.0,   32.582186185793844,   32.54731306209495,   32.511054975368914
68400.0,   32.70936040271211,   32.67215984616187,   32.64112660280581
70200.0,   32.62663886440332,   32.59237507082871,   32.56618209648738
72000.0,   32.63943485412191,   32.60635696382731,   32.57264390393804
73800.0,   32.67771382736287,   32.648903474492435,   32.62022683112563
75600.0,   32.58828131210796,   32.556124769922896,   32.523321478267476
77400.0,   32.50261903815387,   32.468225887155825,   32.43282648804724
79200.0,   32.497226639130844,   32.46444146528196,   32.430989712958166
81000.0,   32.44353156893698,   32.41715068751634,   32.39608906299038
82800.0,   32.552254286028194,   32.52785844865341,   32.50208014285815
84600.0,   32.55516572203889,   32.522574688824804,   32.488783972393136
86400.0,   32.49580132007097,   32.46910446156951,   32.44255479874748


==> figures/high_stochastics/p_br71_pressure_sigma.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   0.16768484352286586,   0.17162124882317933,   0.176697865244969
1800.0,   0.22291693561083664,   0.22634090473100732,   0.2306843467032306
3600.0,   0.2674850470679136,   0.2713953507316725,   0.27603125297413195
5400.0,   0.3062654886673965,   0.3101109669702894,   0.31469629539991123
7200.0,   0.30977184457717305,   0.3123984187259909,   0.31536213212684655
9000.0,   0.31749194126952246,   0.3201291132567977,   0.3232616569266996
10800.0,   0.319752992767428,   0.3228899893016409,   0.3264387222982182
12600.0,   0.32767393281133045,   0.331166590312427,   0.3351097727812569
14400.0,   0.3309141620965523,   0.3334460487668742,   0.336408098342863
16200.0,   0.3589470255617232,   0.36214977024662454,   0.36584124838961807
18000.0,   0.369203083059172,   0.3720919979315335,   0.375442797714695
19800.0,   0.39233716002992675,   0.3950686722634687,   0.39838600882179054
21600.0,   0.4021845399542647,   0.4056773738830591,   0.40955884180321717
23400.0,   0.4100371250087014,   0.4127545681142248,   0.4158206945819682
25200.0,   0.4147334616672868,   0.416781285162376,   0.41915531784919824
27000.0,   0.41072677959897047,   0.41388120453001864,   0.41739531272608843
28800.0,   0.42798502682598,   0.4305277134271113,   0.4334058602830975
30600.0,   0.44264677541800684,   0.4451183528782242,   0.4479925255819025
32400.0,   0.4654636571499794,   0.4679187674118765,   0.4708952639942549
34200.0,   0.46803809673161384,   0.47001578227524227,   0.4722355271972326
36000.0,   0.4553942996189517,   0.4577108175712343,   0.4602257950000117
37800.0,   0.467053979214845,   0.4700543319734741,   0.4734311181301784
39600.0,   0.4658301805724164,   0.468113615158741,   0.470679755976771
41400.0,   0.48330840440730105,   0.48605999060120647,   0.48915727667856723
43200.0,   0.5087407268723663,   0.5122111246954251,   0.5160963037242604
45000.0,   0.5199589057636402,   0.5229117132109431,   0.5262375853631591
46800.0,   0.5270131214995516,   0.5302404039641122,   0.5337881955811036
48600.0,   0.5222050464761413,   0.5248920753251312,   0.527834438282068
50400.0,   0.5168941079650776,   0.5199810272448397,   0.5233650471887893
52200.0,   0.5192173073722297,   0.5217755082687366,   0.5246385048986396
54000.0,   0.5032948475136012,   0.5054054945668534,   0.507681131200433
55800.0,   0.49611252138492823,   0.49805326914527315,   0.5002236204895826
57600.0,   0.5188068519851219,   0.5215474654226366,   0.5247105301238068
59400.0,   0.5159672506757507,   0.5181668766354967,   0.5206448883525614
61200.0,   0.5259176749770663,   0.5282351364995147,   0.5309184678256679
63000.0,   0.5268108274028116,   0.529657935330413,   0.5327834757371235
64800.0,   0.4817317419457844,   0.48292789193564906,   0.4841126630936501
66600.0,   0.488041215206378,   0.4901681315207728,   0.4926460361746421
68400.0,   0.5142135926638856,   0.51660204105097,   0.5194147725541358
70200.0,   0.5477583181222442,   0.5505218072456618,   0.5537403163669562
72000.0,   0.5340841889953993,   0.5371698394776985,   0.540485164164888
73800.0,   0.5205695599177258,   0.522640615277495,   0.5249634660404796
75600.0,   0.5514932580177865,   0.554997813618027,   0.5589832596633864
77400.0,   0.5564594355904882,   0.5593127249447472,   0.5625130713750289
79200.0,   0.568489365799725,   0.5716798652833684,   0.575154753799906
81000.0,   0.5431939528796587,   0.5451297070863104,   0.5472133414254859
82800.0,   0.5654940675011241,   0.5694152354477391,   0.5737344764380448
84600.0,   0.5822174480651469,   0.585203449606347,   0.5885435098724003
86400.0,   0.575375678766809,   0.5779882183043783,   0.5808300678959006


==> figures/high_stochastics/test.csv <==
./p_br71_pressure_q_one_high.csv:43200.0,   33.477583380635615,   33.45096199600466,   33.424608572796366
./p_br71_pressure_q_one_low.csv:43200.0,   32.87722945202882,   32.849181969781355,   32.82103579651397
./p_br71_pressure_q_three_high.csv:43200.0,   33.92138359787915,   33.895120883542305,   33.86826220768679
./p_br71_pressure_q_three_low.csv:43200.0,   32.316012233936206,   32.274502567941894,   32.22960062739947
./p_br71_pressure_q_two_high.csv:43200.0,   33.657832290643334,   33.633439467006845,   33.60662368127232
./p_br71_pressure_q_two_low.csv:43200.0,   32.669684620984846,   32.638155433819314,   32.60599589481862


==> figures/low_stochastics/p_br71_flow_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.45621654010319,   24.461144267640762,   24.42459424477403
1800.0,   24.50949461482181,   24.477749990834102,   24.521913390800584
3600.0,   24.524263237046895,   24.54735148743168,   24.597627675289164
5400.0,   24.391855834255363,   24.400613266851774,   24.424465615250043
7200.0,   24.408758204349365,   24.38315592315476,   24.345564751643316
9000.0,   24.406054854613387,   24.460092262642146,   24.51215813165245
10800.0,   24.408092835631003,   24.45023754531854,   24.42876241610931
12600.0,   24.345836682620263,   24.36219745707076,   24.31571532459633
14400.0,   24.421953147400384,   24.41807172347106,   24.4177410867241
16200.0,   24.39161337402441,   24.39082030743913,   24.371412575313855
18000.0,   24.456623000980603,   24.48399860281504,   24.492004713946454
19800.0,   24.4357046659344,   24.480319627131948,   24.432658953771924
21600.0,   24.480071071963383,   24.49815669320918,   24.49088393312991
23400.0,   24.471845059933013,   24.477458855254007,   24.4577598180408
25200.0,   24.45154994433725,   24.458077146576052,   24.48418692112344
27000.0,   24.501931907918802,   24.520107310627033,   24.53131128700325
28800.0,   24.344875258613087,   24.362884840240362,   24.31656302198683
30600.0,   24.446372379238564,   24.44397442093607,   24.44806959946914
32400.0,   24.408405154604427,   24.391301353739678,   24.41301700006385
34200.0,   24.40279345658985,   24.380242183556884,   24.369375339552224
36000.0,   24.583940252359046,   24.59848022332362,   24.61056826578846
37800.0,   24.483787174120565,   24.497709131436203,   24.477430697545564
39600.0,   24.48520045368892,   24.42581724483928,   24.432651509186954
41400.0,   24.502353026185155,   24.488578441921938,   24.460764839905046
43200.0,   24.48158250703528,   24.540901349930465,   24.59129729111093
45000.0,   24.407331281974976,   24.410733414364408,   24.381526305324492
46800.0,   24.391864476102704,   24.388324965646152,   24.375734290186713
48600.0,   24.414701774136624,   24.466453999590954,   24.509888617599504
50400.0,   24.45875076044632,   24.487088351013686,   24.48990381478457
52200.0,   24.328156405736987,   24.318424713095347,   24.30030455885318
54000.0,   24.504213718569137,   24.546835045303382,   24.56631340052255
55800.0,   24.507392940491435,   24.43419363423349,   24.429057711151227
57600.0,   24.335864073893816,   24.360499419444622,   24.374414143802326
59400.0,   24.370017186376312,   24.384380419253876,   24.439945305748413
61200.0,   24.388730977391273,   24.3987234979068,   24.394942221243763
63000.0,   24.39451143324852,   24.382144323697222,   24.381516323574925
64800.0,   24.485536881522517,   24.490170207259904,   24.487660757267708
66600.0,   24.5070056652347,   24.555271103792464,   24.564408242813773
68400.0,   24.405884643625125,   24.413207872061495,   24.42813320649091
70200.0,   24.43918496173814,   24.420014985535886,   24.41003249060484
72000.0,   24.43846358578538,   24.405695217817158,   24.398369626452677
73800.0,   24.434195988559118,   24.42656073399744,   24.430890594729522
75600.0,   24.351842067631686,   24.378791491236463,   24.363341408397833
77400.0,   24.48293922860252,   24.472732589380513,   24.44106236562322
79200.0,   24.326990165138007,   24.264008358223652,   24.26363564900293
81000.0,   24.49080847415855,   24.521705068259838,   24.4640895285014
82800.0,   24.40585364004075,   24.409922515104647,   24.433142991618084
84600.0,   24.552971545879444,   24.55720750049904,   24.572041253255197
86400.0,   24.495023987751264,   24.46251545577769,   24.44491767794727


==> figures/low_stochastics/p_br71_flow_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.729105278097073,   24.82140034467103,   24.88019594471165
1800.0,   24.907452317568392,   24.979312544368216,   25.0165443568365
3600.0,   24.905237635798002,   24.970039392786642,   25.0263942816128
5400.0,   24.76929067463512,   24.756493468884052,   24.84639928730349
7200.0,   24.747366391447255,   24.77115831683396,   24.81190472018143
9000.0,   24.694796009561582,   24.77492287289102,   24.87731870219858
10800.0,   24.824128339728173,   24.893567545658215,   24.9731333383624
12600.0,   24.76869537886044,   24.79753000074588,   24.768356784286397
14400.0,   24.809133754798403,   24.79509325386194,   24.814095119701154
16200.0,   24.698369360718065,   24.736542543469834,   24.781637983599797
18000.0,   24.74723189478007,   24.774476030194872,   24.858298327224276
19800.0,   24.77089959463502,   24.86005559812648,   24.900131133660054
21600.0,   24.777067576573934,   24.869162804406432,   24.949539670515325
23400.0,   24.793515501105436,   24.81263053999304,   24.855824500917443
25200.0,   24.756322482784,   24.79581608407643,   24.85536939567781
27000.0,   24.884747205839272,   24.9476633862134,   25.017065083265656
28800.0,   24.636392866095793,   24.752549408334982,   24.859409586045242
30600.0,   24.74591017857906,   24.863550896011425,   24.95554694876466
32400.0,   24.698374338389005,   24.73452742077056,   24.790355345968205
34200.0,   24.780926373996493,   24.807701345449782,   24.897382596321354
36000.0,   24.901023800658557,   25.00325300416897,   25.06729564830474
37800.0,   24.770555773116932,   24.820613875884682,   24.880703654058525
39600.0,   24.773274994381083,   24.84926814958511,   24.913737544028525
41400.0,   24.819946214351567,   24.90293921359362,   24.94731986144736
43200.0,   24.942370640201677,   24.987752261240924,   25.03451901966349
45000.0,   24.740436984911202,   24.740203182496746,   24.796028536058657
46800.0,   24.733943868499175,   24.77060536064576,   24.862930239765983
48600.0,   24.759110960646815,   24.811048977190673,   24.898037223203314
50400.0,   24.789702236083546,   24.828175556387112,   24.903729341816614
52200.0,   24.734394162910093,   24.77834708723486,   24.821330975272275
54000.0,   24.818640869635587,   24.85827555529928,   24.93698745672823
55800.0,   24.74046933054101,   24.773944997550682,   24.84284873941017
57600.0,   24.882603339254437,   24.894210018680866,   24.922367778030225
59400.0,   24.736182033610316,   24.746108842229663,   24.802872227087192
61200.0,   24.741367375632027,   24.7698780574301,   24.848045661089248
63000.0,   24.754443495183413,   24.823521536698536,   24.901411208885712
64800.0,   24.84442161300885,   24.864776313926342,   24.940678807217882
66600.0,   24.910478369688807,   24.92773288083007,   25.01871831986379
68400.0,   24.801587842452495,   24.773820947717777,   24.758855224408734
70200.0,   24.78392748623109,   24.78405200990019,   24.778425773189152
72000.0,   24.79124057848747,   24.855596348783735,   24.89632260202946
73800.0,   24.787563277512223,   24.812058194298046,   24.909129771309946
75600.0,   24.745526337154477,   24.805019724738703,   24.874482209918508
77400.0,   24.844599134409638,   24.938558238894252,   25.06123020272116
79200.0,   24.696771227722582,   24.757064696098634,   24.79970426847693
81000.0,   24.80059423327485,   24.85534799685731,   24.93056446210076
82800.0,   24.709052979970465,   24.75036578830838,   24.802433166160586
84600.0,   24.821239035461836,   24.872063280175592,   24.955048847123944
86400.0,   24.795502685353814,   24.83456660465515,   24.857878949958664


==> figures/low_stochastics/p_br71_flow_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.147557984834048,   24.195437716908327,   24.150151424350412
1800.0,   24.091785609557615,   24.054441344810076,   23.991149278326706
3600.0,   24.302809990499238,   24.243783488639426,   24.23718849586806
5400.0,   24.13434316747174,   24.080339124085558,   24.041726063013773
7200.0,   23.99843721194392,   23.90392407418792,   23.818228987183637
9000.0,   24.047273659585397,   24.010859114089254,   23.970386215723295
10800.0,   23.99891394750849,   23.994691825597055,   23.958098148476115
12600.0,   24.050291246641848,   23.97949765425778,   23.93519325138897
14400.0,   24.14332248977682,   24.02919926328904,   23.937496308436785
16200.0,   24.06308774132218,   23.996405449907165,   23.948483090881716
18000.0,   24.170897446252372,   24.117415793297948,   24.061205570566564
19800.0,   24.120624527221086,   24.141921534928894,   24.044907625378137
21600.0,   24.145364728808474,   24.072955741695864,   23.972798306520335
23400.0,   24.12582136089075,   24.11463549189686,   24.08995976690066
25200.0,   24.095189601280975,   24.00869177745691,   24.013184802439316
27000.0,   24.169903138672442,   24.115000500865957,   24.074591879924764
28800.0,   24.142838706585035,   24.083961133316034,   24.013512607626087
30600.0,   24.06832647837578,   24.080014193514987,   23.983763915804648
32400.0,   24.144045013949732,   24.097376854547377,   24.053628586365928
34200.0,   24.006052552752056,   23.97119031314887,   23.90491913103797
36000.0,   24.253529553893816,   24.204655366953446,   24.14648301518053
37800.0,   24.210776043307153,   24.13031631016085,   24.061812954680413
39600.0,   24.157016966670035,   24.102712933299106,   24.112709135285698
41400.0,   24.093165209339258,   24.03125897431205,   23.994634560759415
43200.0,   24.11613933179052,   24.06037374665291,   24.02258966727684
45000.0,   24.12874180067073,   24.115122514387934,   24.054499654881553
46800.0,   24.10797644613204,   24.027121985543275,   23.907007437839873
48600.0,   24.143790582244243,   24.12900991311707,   24.108583665709805
50400.0,   24.095662467929714,   24.0786899217063,   24.055042265437237
52200.0,   24.00268825495745,   23.92618873615822,   23.86532567603612
54000.0,   24.238754962663645,   24.209120787420964,   24.170911286745845
55800.0,   24.06730928770247,   24.011764500513284,   23.93033422357752
57600.0,   23.999178348767206,   23.933179227220677,   23.8529319352097
59400.0,   24.02320662112877,   23.99158923688301,   23.951060018044615
61200.0,   24.161070337961455,   24.08384602171067,   23.984035207397305
63000.0,   24.07890517914775,   23.940137624123366,   23.85481486087577
64800.0,   24.06802956568946,   24.034703863230625,   23.956778162170913
66600.0,   24.235585042340517,   24.23641280660042,   24.15411449828212
68400.0,   24.07958442643913,   24.02380839040233,   24.015165424842188
70200.0,   24.10087626152121,   24.05150646681156,   23.974541611540083
72000.0,   24.059462309166847,   24.050203241325484,   23.980890909340477
73800.0,   24.048051665437075,   23.997202819158872,   23.932211481658907
75600.0,   23.97156892485115,   23.86256602542541,   23.82539071843842
77400.0,   24.10962330774588,   24.036338274931463,   23.981908349800584
79200.0,   24.069024683056625,   23.969314257418286,   23.873247388961556
81000.0,   24.103335235558145,   23.999347105257737,   23.944844075656842
82800.0,   24.112907289188257,   24.044381873725783,   23.993675026591383
84600.0,   24.202152120273382,   24.167653438522308,   24.14890970920658
86400.0,   24.153332265988087,   24.108557119363223,   24.09019532810899


==> figures/low_stochastics/p_br71_flow_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   25.293228531661583,   25.30322818346315,   25.44438428079879
1800.0,   25.62933901115187,   25.76719490350219,   25.910252926866182
3600.0,   25.33869198616325,   25.470694613930164,   25.6207190720796
5400.0,   25.273917493362216,   25.342383948389,   25.463925862287365
7200.0,   25.430591974675266,   25.58477708384441,   25.727719693191982
9000.0,   25.256022153524913,   25.297746583234733,   25.350136526616016
10800.0,   25.231243632944665,   25.32579702410949,   25.53794162996837
12600.0,   25.240397477046123,   25.354767146273147,   25.4653614094143
14400.0,   25.27415844646859,   25.376535225922254,   25.483400155653463
16200.0,   25.16770611192452,   25.279408205314954,   25.472052962452153
18000.0,   25.27593342122135,   25.4064970813978,   25.561813372870574
19800.0,   25.578808807812997,   25.85170989796859,   25.954880514210444
21600.0,   25.222487011770617,   25.4446221650677,   25.64554531196753
23400.0,   25.263280575646952,   25.43318093888729,   25.56982788371212
25200.0,   25.23059026006857,   25.264971957706557,   25.302057182705774
27000.0,   25.22139003067036,   25.35610754747308,   25.482109738094785
28800.0,   25.0565167731265,   25.174222140913383,   25.288103742029307
30600.0,   25.359475407278097,   25.421686785411392,   25.60213610752865
32400.0,   25.262815980898772,   25.31391746175152,   25.45257805620457
34200.0,   25.406540650814357,   25.478306461445822,   25.63896351590729
36000.0,   25.60289314636996,   25.719353097850856,   25.86473203731572
37800.0,   25.194750678848738,   25.24555893749044,   25.517391289346037
39600.0,   25.26114140301153,   25.464724785961934,   25.674978403332876
41400.0,   25.389154890847056,   25.57536104739576,   25.847257392002767
43200.0,   25.556229040546466,   25.58129652690381,   25.705744773226808
45000.0,   25.235395164364476,   25.438703596977025,   25.593315267466885
46800.0,   25.368096371646732,   25.494443715078226,   25.636723603422173
48600.0,   25.206965988809397,   25.339536904461287,   25.45501653830575
50400.0,   25.396917664930662,   25.66047496313739,   25.90383253649985
52200.0,   25.320065252614373,   25.495502909218448,   25.641471960345616
54000.0,   25.409936359183185,   25.638129870684573,   25.913110603621462
55800.0,   25.393921966251142,   25.602741880503384,   25.817591524011853
57600.0,   25.42833113685217,   25.52299961180279,   25.705159827538782
59400.0,   25.382607745054628,   25.39718349403453,   25.665180392594774
61200.0,   25.17167448504638,   25.386306087713816,   25.60853354767139
63000.0,   25.29083768290459,   25.52676439322895,   25.724995537573093
64800.0,   25.402552701962023,   25.510588900627045,   25.638633659084675
66600.0,   25.56509206871131,   25.75977455758179,   25.92557322058519
68400.0,   25.33720839856409,   25.42711067272923,   25.580961189258645
70200.0,   25.34216936912696,   25.420651208602706,   25.479830101900767
72000.0,   25.12921660338965,   25.273444780412337,   25.44570903974996
73800.0,   25.206757850536235,   25.50390091515754,   25.720728146704957
75600.0,   25.155945793792228,   25.205979205537812,   25.27848583199301
77400.0,   25.572504172748157,   25.653724247228087,   25.710819893185207
79200.0,   25.287963409873687,   25.37813747043609,   25.592327419593826
81000.0,   25.59665105500655,   25.763089475722744,   26.01305987282831
82800.0,   25.16793395287126,   25.29585923176643,   25.38581916483611
84600.0,   25.22026335481985,   25.32639136000841,   25.507006336023025
86400.0,   25.407029070302702,   25.425712143645168,   25.55405042776245


==> figures/low_stochastics/p_br71_flow_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.682982190517073,   23.583137268885842,   23.43876787244635
1800.0,   23.694562595126442,   23.55695424633992,   23.48491416847399
3600.0,   23.84069495270824,   23.836402571113883,   23.751213835833468
5400.0,   23.687247958439926,   23.500502518656564,   23.383730777914646
7200.0,   23.534430957846308,   23.481809696336665,   23.343694309575493
9000.0,   23.588059503545573,   23.566083887833443,   23.459426266968393
10800.0,   23.64870645923963,   23.523366359199343,   23.44738824213966
12600.0,   23.58806562193739,   23.446576139113496,   23.306688941761486
14400.0,   23.56100478154654,   23.57278620859586,   23.393443434111084
16200.0,   23.579951114720995,   23.552196433710886,   23.430713769843926
18000.0,   23.614813493709647,   23.583091232320072,   23.631381520071958
19800.0,   23.63649202780283,   23.568813051244597,   23.47951123477148
21600.0,   23.69961606774757,   23.55621971442435,   23.330752821686005
23400.0,   23.620426286636796,   23.48220204173168,   23.31637329460978
25200.0,   23.56010808140787,   23.37770426694804,   23.2532461389843
27000.0,   23.45398970200846,   23.48812806061477,   23.39423747283195
28800.0,   23.734772996296766,   23.60543181779598,   23.430688345170676
30600.0,   23.554872971548747,   23.429187982721437,   23.327297891958057
32400.0,   23.660297282043658,   23.54627279758447,   23.486269457947596
34200.0,   23.563792855204873,   23.472973794394807,   23.410423376131668
36000.0,   23.754601798447947,   23.64356608645829,   23.52576274613411
37800.0,   23.66028983625262,   23.56536146902764,   23.431479033743404
39600.0,   23.74470926927837,   23.479931825212393,   23.324262580959683
41400.0,   23.693648611782617,   23.59987411172923,   23.44367196772263
43200.0,   23.495511931698225,   23.299123598701865,   23.127180276027133
45000.0,   23.58622700179968,   23.54027654871906,   23.443615089311542
46800.0,   23.706496306076843,   23.655947524512044,   23.524297458041282
48600.0,   23.813532982722634,   23.62682516947252,   23.44083265406018
50400.0,   23.590893839660815,   23.54402877406926,   23.495772393728416
52200.0,   23.500353013750622,   23.396153610781514,   23.333007161277692
54000.0,   23.647169611325854,   23.532233663442984,   23.411282396910032
55800.0,   23.528444042831108,   23.387493698576577,   23.154980776671998
57600.0,   23.55924269115608,   23.420840759956352,   23.28409607633346
59400.0,   23.720272458762313,   23.64708577808135,   23.512848261670275
61200.0,   23.67611151175518,   23.679117382989034,   23.588617141630262
63000.0,   23.6541111860179,   23.525526069495754,   23.39138391771471
64800.0,   23.764384779159684,   23.61896073915401,   23.46088431742008
66600.0,   23.816984628854268,   23.710303157357682,   23.584262697718305
68400.0,   23.741743696925095,   23.609771366664674,   23.431475675559643
70200.0,   23.694481249267614,   23.52886987043519,   23.45217837547159
72000.0,   23.61542923921035,   23.594442173829016,   23.497490060662447
73800.0,   23.67726066775873,   23.604222767861877,   23.43542101794951
75600.0,   23.614445510609393,   23.54101114430884,   23.465883115348905
77400.0,   23.721264196182776,   23.590222551207543,   23.469297797527066
79200.0,   23.438489758481023,   23.38830072399973,   23.195334515014878
81000.0,   23.53819458266221,   23.46359430515633,   23.405236781871107
82800.0,   23.558218230744362,   23.354030362665174,   23.24520205103631
84600.0,   23.78354016387964,   23.77766640888447,   23.628434275588823
86400.0,   23.845979798428697,   23.72331750871231,   23.60404423593779


==> figures/low_stochastics/p_br71_flow_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   25.01805181068898,   25.114154461426107,   25.235847287572167
1800.0,   25.120598833321914,   25.191813796526024,   25.304117584159457
3600.0,   25.12877639747974,   25.238568530068772,   25.303593777621508
5400.0,   25.062022184862425,   25.146956845411896,   25.19778566898717
7200.0,   25.021139020099223,   25.101848766955687,   25.17354697392339
9000.0,   25.096868075561183,   25.172063386638634,   25.17263525885869
10800.0,   25.05339552994001,   25.126678190379653,   25.251848638632108
12600.0,   25.034901374856734,   25.0655912158034,   25.162563793052406
14400.0,   25.048806916105338,   25.120699338804037,   25.214714950728663
16200.0,   24.942164545498176,   25.006949045164593,   25.09618200596898
18000.0,   25.15572263810188,   25.268304634481513,   25.383400022804185
19800.0,   25.084022195825586,   25.242972041852084,   25.43078238563127
21600.0,   24.96013274227931,   25.10371041261537,   25.20718536698646
23400.0,   25.01317197986208,   25.055768632375234,   25.160442001381725
25200.0,   24.983921255852298,   25.007175426286466,   25.059757499355864
27000.0,   25.04851869855754,   25.210199419701745,   25.336750564745866
28800.0,   24.94894996240881,   25.0272755003574,   25.091857156339575
30600.0,   24.998695542998302,   25.121851179195748,   25.256045062263144
32400.0,   24.9821482878102,   25.117540885398927,   25.208004691713935
34200.0,   25.097707532478562,   25.19895222056287,   25.400515247586057
36000.0,   25.30099078160102,   25.353481546171956,   25.418084130803113
37800.0,   25.055035095255533,   25.106984617036098,   25.15291915515667
39600.0,   25.109142552063,   25.174814178232896,   25.294674516652993
41400.0,   25.14415389600047,   25.232809205483502,   25.33907990836767
43200.0,   25.25146325472638,   25.424334917469228,   25.516718257184852
45000.0,   25.06565548661595,   25.04277038722489,   25.012708783491583
46800.0,   25.123612028890413,   25.225107051879796,   25.37123637316255
48600.0,   25.03040248070797,   25.145709346440896,   25.25806449967676
50400.0,   25.067859626744262,   25.13387087680464,   25.212353271000755
52200.0,   24.985770751191424,   25.1204369625794,   25.259797903612203
54000.0,   25.109975161406748,   25.321953587355882,   25.525510215494226
55800.0,   25.07977923159498,   25.255974564654082,   25.336880364147344
57600.0,   25.134686236927024,   25.26171426283485,   25.271284542000604
59400.0,   25.04478681256348,   25.132971705340598,   25.27631061315821
61200.0,   24.95534519088741,   25.02559517451897,   25.088443389370443
63000.0,   25.062049111753634,   25.14476592354813,   25.20799530271486
64800.0,   25.127648987368804,   25.280178021552707,   25.372171854650073
66600.0,   25.183728372085714,   25.366361437722993,   25.552321202811232
68400.0,   25.070651336060816,   25.172898892319164,   25.334438486749512
70200.0,   25.083192002162335,   25.168131141819938,   25.229221097395993
72000.0,   24.901501967681593,   25.02848771439498,   25.089332928414375
73800.0,   25.052712694048157,   25.101546243917532,   25.159819351049737
75600.0,   24.982532618105306,   25.036319780925538,   25.047341827797855
77400.0,   25.14771548540733,   25.262082993271378,   25.430763670682254
79200.0,   24.96736295992478,   25.051872268340585,   25.154762754063817
81000.0,   25.10531115205448,   25.20837644155557,   25.302980773121085
82800.0,   24.902718875625325,   25.018791522605444,   25.139279208863936
84600.0,   25.056041339052854,   25.16658193579521,   25.317780828630564
86400.0,   25.114706656374924,   25.146961304255992,   25.31948376348542


==> figures/low_stochastics/p_br71_flow_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.95003509332949,   23.795092302219768,   23.668072861094892
1800.0,   23.859346679329974,   23.81806097757012,   23.775086754273264
3600.0,   24.04967981711217,   24.009765247852265,   23.959682722016826
5400.0,   23.973655720953754,   23.886407848681703,   23.80513263394752
7200.0,   23.759813623169958,   23.610781570392543,   23.46928635655137
9000.0,   23.86470255272525,   23.766770247820176,   23.62692881483996
10800.0,   23.87165306904706,   23.7777236274473,   23.670405423532156
12600.0,   23.790186155888335,   23.74381749854322,   23.632036677440848
14400.0,   23.85755034874917,   23.74104108785397,   23.664456206090055
16200.0,   23.780003591593655,   23.66420727531555,   23.5718431609875
18000.0,   23.943086614131843,   23.910516932729063,   23.862131768830096
19800.0,   23.873230644230723,   23.828699797364266,   23.77516391826323
21600.0,   23.85909203243355,   23.72402174172933,   23.597900490261047
23400.0,   23.846352059497715,   23.836405962780272,   23.717782581318858
25200.0,   23.821169271386758,   23.741119238606665,   23.64539566032541
27000.0,   23.920822642149332,   23.87447973300265,   23.79373824751091
28800.0,   23.877966652906707,   23.773827075914287,   23.702893354126473
30600.0,   23.838295759923504,   23.798890611753187,   23.711139735743796
32400.0,   23.91718837767588,   23.919156157805375,   23.83917245669133
34200.0,   23.79591164086272,   23.7498669709754,   23.635124980981807
36000.0,   23.984640547229592,   23.942419091360293,   23.914861771075127
37800.0,   23.977409035663978,   23.811409291557037,   23.752714619091666
39600.0,   23.921449543886116,   23.875529644227647,   23.80552127191979
41400.0,   23.910142392013498,   23.840020287285064,   23.764800085422383
43200.0,   23.854767219325083,   23.734193935813728,   23.595045448101654
45000.0,   23.945107328038194,   23.83955453564255,   23.7561559211679
46800.0,   23.913093098754548,   23.795565028645647,   23.718337906076727
48600.0,   23.95069595370651,   23.850582040556944,   23.777358589415527
50400.0,   23.92166766420247,   23.81122850435142,   23.795107158916185
52200.0,   23.70742900133803,   23.693038080633283,   23.5744617699088
54000.0,   23.934305218660242,   23.917117065868542,   23.834389535877186
55800.0,   23.81674871643489,   23.709874097885873,   23.614719559919777
57600.0,   23.809544276707413,   23.715839981559977,   23.605187905552164
59400.0,   23.909184988246153,   23.805482455468677,   23.740698827275097
61200.0,   23.840877525599524,   23.822978073481128,   23.742901510791125
63000.0,   23.7586312444395,   23.675151954321652,   23.556198758341722
64800.0,   23.920298988049645,   23.83318728632523,   23.757494898258894
66600.0,   24.020405054139328,   24.00698210137088,   23.920881351765942
68400.0,   23.933447933764562,   23.78062441876196,   23.696414860930787
70200.0,   23.924343357279533,   23.81864230401419,   23.71929441783038
72000.0,   23.915645092539716,   23.831037168744803,   23.744176443602033
73800.0,   23.80663603964083,   23.689817175947702,   23.537380193897675
75600.0,   23.78465429113156,   23.73514892175188,   23.624079272685503
77400.0,   23.910192490506386,   23.87827932031512,   23.774893841376382
79200.0,   23.88951046195963,   23.779219256092905,   23.698041191566833
81000.0,   23.879013357388903,   23.77372932068584,   23.684428464584037
82800.0,   23.899473016779606,   23.84233238336533,   23.706766304782445
84600.0,   23.997509109991782,   23.917539946409658,   23.85511424232924
86400.0,   24.0043042957998,   23.907996312526027,   23.75527072522492


==> figures/low_stochastics/p_br71_pressure_mean.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   22.836334520797603,   22.790748198468982,   22.744989976201673
1800.0,   22.838978484594186,   22.79377402995068,   22.748484196471264
3600.0,   22.82828005250893,   22.782834832104953,   22.73722159980633
5400.0,   22.840968199414547,   22.795969928286766,   22.750949385649236
7200.0,   22.83894752125433,   22.79373322025033,   22.748402252726084
9000.0,   22.83970568370488,   22.794416724355703,   22.749027714384695
10800.0,   22.834893467279212,   22.789473443675288,   22.743920380629586
12600.0,   22.83138531929687,   22.786206621892898,   22.740907946101554
14400.0,   22.8312792627502,   22.785848491696893,   22.740311960652072
16200.0,   22.83406924987238,   22.78898109362864,   22.743810921686986
18000.0,   22.838644618347004,   22.793386362609738,   22.74805130881691
19800.0,   22.83979120600789,   22.794390260269132,   22.748891909508583
21600.0,   22.839982740906443,   22.79483742816292,   22.74958920904944
23400.0,   22.835455159829536,   22.790234751806736,   22.744882770478586
25200.0,   22.832369724603673,   22.786849127378304,   22.741204406470956
27000.0,   22.82942709365024,   22.784176586075837,   22.73880854186082
28800.0,   22.843783128482997,   22.798873180098145,   22.753948223637014
30600.0,   22.838134037847176,   22.792658296386925,   22.747040420104536
32400.0,   22.83410932735833,   22.788745545493185,   22.743255819916435
34200.0,   22.8416849273338,   22.796421430803548,   22.7511012896371
36000.0,   22.84323758044915,   22.79810086622382,   22.752871959660936
37800.0,   22.85492927737921,   22.80987747407342,   22.764792370029273
39600.0,   22.846598631909956,   22.801344620117636,   22.755936904249754
41400.0,   22.846546777833,   22.801240424141383,   22.755832775782956
43200.0,   22.838537801013253,   22.79315567075785,   22.74762375221754
45000.0,   22.829126475230556,   22.78355328130176,   22.73782013382701
46800.0,   22.82861940999688,   22.7832065958266,   22.737689970884464
48600.0,   22.833748401526172,   22.78842474728228,   22.743029962887647
50400.0,   22.835467861745986,   22.790380336120155,   22.745203539460007
52200.0,   22.837187749775314,   22.792003933680917,   22.74672795135219
54000.0,   22.830471348863643,   22.78499588567137,   22.739375741012626
55800.0,   22.825013890663673,   22.779810452226254,   22.734475285845114
57600.0,   22.824830965835577,   22.77968199433055,   22.73443016096909
59400.0,   22.815569469929518,   22.769932036078295,   22.72413110245221
61200.0,   22.813048971831304,   22.767638457578855,   22.722112887225105
63000.0,   22.816417957718155,   22.771087798568367,   22.725675062461278
64800.0,   22.821630613640156,   22.776270637341728,   22.73083827574105
66600.0,   22.828303099915388,   22.78307898267274,   22.73779352340713
68400.0,   22.81902579544493,   22.773549963338755,   22.72791231393437
70200.0,   22.83748352060674,   22.792333159382505,   22.747194551466034
72000.0,   22.838769200680076,   22.7935419793577,   22.74821737800274
73800.0,   22.827844280818315,   22.782351160503495,   22.73668763670036
75600.0,   22.823618691990536,   22.7782461092094,   22.73274804697495
77400.0,   22.8205053726578,   22.775119975374235,   22.72961460333104
79200.0,   22.817035438627745,   22.771594631030755,   22.726029547449716
81000.0,   22.814405573568514,   22.769105394443525,   22.723687860893747
82800.0,   22.807298524394486,   22.761843489140023,   22.716243231480384
84600.0,   22.806317744926798,   22.760879705638022,   22.71533197016857
86400.0,   22.79599074564041,   22.750368860219638,   22.70458038819793


==> figures/low_stochastics/p_br71_pressure_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.25535586304559,   33.22887267641624,   33.20237532079395
1800.0,   33.25576894553845,   33.22839814198646,   33.20192842571526
3600.0,   33.23855059063519,   33.211999318090314,   33.185453278139285
5400.0,   33.25005138218719,   33.223513918347365,   33.19747591097849
7200.0,   33.2481987882616,   33.22048952476201,   33.19263221439849
9000.0,   33.24163438983358,   33.21411128955679,   33.187450451123055
10800.0,   33.25684527180622,   33.22981868056672,   33.202586657627855
12600.0,   33.251335288996145,   33.22430852404514,   33.19546760990687
14400.0,   33.26271316393172,   33.23568684665746,   33.208399664469724
16200.0,   33.273467137614674,   33.24517741815141,   33.217153251838226
18000.0,   33.252481112293516,   33.22438847217691,   33.19724779947939
19800.0,   33.23938129636719,   33.21321428491541,   33.18622520706155
21600.0,   33.233877920142305,   33.206146337555595,   33.17836457058057
23400.0,   33.24451020302458,   33.21737847805682,   33.190161973830314
25200.0,   33.248024315423564,   33.22086777759653,   33.19378315131036
27000.0,   33.24030095654324,   33.213701656711564,   33.18704919334547
28800.0,   33.247287204532654,   33.219747810587265,   33.19192857998697
30600.0,   33.23273207902118,   33.20527542505917,   33.18097233550721
32400.0,   33.25263207195412,   33.22584151027452,   33.19865383223714
34200.0,   33.24279019478847,   33.21405312101011,   33.186027988969734
36000.0,   33.22272040251047,   33.19428224250988,   33.1658786678765
37800.0,   33.222605674886566,   33.194922315649315,   33.16647491748283
39600.0,   33.22825862443656,   33.20194557254933,   33.176049082283534
41400.0,   33.22388319465997,   33.19361287631063,   33.1627389773597
43200.0,   33.22156943135238,   33.19302828812478,   33.16438542610309
45000.0,   33.227096993836646,   33.19860556752092,   33.17191137224646
46800.0,   33.2335680145602,   33.20690312555443,   33.18036044787525
48600.0,   33.23450944937914,   33.207547632926,   33.1790290133986
50400.0,   33.23016196403627,   33.20415948076907,   33.17864306440256
52200.0,   33.2254400439634,   33.198084617977386,   33.17087779353207
54000.0,   33.22373813281991,   33.19630341171072,   33.17093441432274
55800.0,   33.225656105792375,   33.19743816848869,   33.168940656679325
57600.0,   33.23440640212002,   33.204413023593965,   33.176416554840735
59400.0,   33.23252087124062,   33.20480727683982,   33.17703723647202
61200.0,   33.21446423147414,   33.18818359888426,   33.16176998070113
63000.0,   33.21129069756987,   33.18444461505616,   33.1576907010348
64800.0,   33.2089906683886,   33.1825141443157,   33.15425172610872
66600.0,   33.18941484271684,   33.161430774903984,   33.13320350223308
68400.0,   33.21845485426565,   33.19103049986853,   33.1630281498626
70200.0,   33.22228580933108,   33.193481227999804,   33.1664387049185
72000.0,   33.20707071785861,   33.17969338412119,   33.15108622017027
73800.0,   33.237547407935324,   33.2096647217261,   33.18146431154599
75600.0,   33.21815159542786,   33.19241754435733,   33.16666266994945
77400.0,   33.23159787883701,   33.20316478970181,   33.17469614044536
79200.0,   33.230230394164984,   33.20174070150336,   33.172547511803636
81000.0,   33.22554589178944,   33.19880125313307,   33.17217444716673
82800.0,   33.214938943755726,   33.188258499032514,   33.161629013601136
84600.0,   33.19876692494544,   33.17323062741482,   33.1479953294611
86400.0,   33.202404476052166,   33.17564594869736,   33.14793910345201


==> figures/low_stochastics/p_br71_pressure_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.28402188672897,   33.25816011154775,   33.23239547064134
1800.0,   33.29838166355934,   33.27214694914464,   33.245934082679085
3600.0,   33.29301620394715,   33.266276759117076,   33.239460269996016
5400.0,   33.28881556539654,   33.262408650421555,   33.236377895994174
7200.0,   33.32306519358338,   33.2964176894973,   33.2680387057751
9000.0,   33.31105820878162,   33.28479586915125,   33.258991621675236
10800.0,   33.319046047586966,   33.29301965896808,   33.264968295619205
12600.0,   33.32400800616003,   33.2976053649598,   33.27140959551265
14400.0,   33.33652964028172,   33.308833145813594,   33.283127928408774
16200.0,   33.34874906275219,   33.32080029195501,   33.2942014179716
18000.0,   33.3361617023091,   33.310750822963634,   33.28268764031236
19800.0,   33.31782569002921,   33.29000954735653,   33.26321825007053
21600.0,   33.30514741862388,   33.27865188244084,   33.25253850540531
23400.0,   33.32790981858654,   33.30241549497783,   33.276914067206974
25200.0,   33.34439099103033,   33.319234486708574,   33.294583381911494
27000.0,   33.3296330727411,   33.30409905025262,   33.27880852894653
28800.0,   33.32309265503205,   33.294185688936295,   33.266123470481
30600.0,   33.331386391077146,   33.3051619141138,   33.27673897553582
32400.0,   33.31386958247633,   33.287267174265494,   33.26004774479824
34200.0,   33.32648875845091,   33.297643146236695,   33.268618511690605
36000.0,   33.32994229652903,   33.30307703510579,   33.27573392045124
37800.0,   33.31641778980314,   33.28971245741598,   33.26313446503899
39600.0,   33.29999613508427,   33.27295004593217,   33.2456750815629
41400.0,   33.31297414024707,   33.286891948140145,   33.260975256628235
43200.0,   33.30796969330522,   33.28040584752581,   33.25257570182453
45000.0,   33.30542161046179,   33.278130638164065,   33.250813400608976
46800.0,   33.31282436843307,   33.285808081262914,   33.259771626934864
48600.0,   33.317177858384476,   33.29041027357812,   33.26367123517415
50400.0,   33.318363006592485,   33.289600087818194,   33.26143722232474
52200.0,   33.32038463212094,   33.293960235561414,   33.26778995340456
54000.0,   33.33463107556104,   33.308653692338254,   33.28130445209595
55800.0,   33.325435495717215,   33.29775868208118,   33.27012804846678
57600.0,   33.3398452254485,   33.31321536787497,   33.286558872424
59400.0,   33.36024079716387,   33.3319493508715,   33.30244708414671
61200.0,   33.33943835629425,   33.31249734762656,   33.28561115801682
63000.0,   33.32996959179566,   33.302576276425164,   33.275037073292495
64800.0,   33.326424111319646,   33.30017622871146,   33.27390017092464
66600.0,   33.30141089883354,   33.27218813098371,   33.24249075721224
68400.0,   33.30555705570943,   33.27909060206736,   33.25263923901009
70200.0,   33.29141396461178,   33.2628459543163,   33.23610265442657
72000.0,   33.32476405422245,   33.29846866649056,   33.27239180346258
73800.0,   33.32009761161997,   33.29277365210477,   33.265311184556644
75600.0,   33.34871939953701,   33.32088111999859,   33.29313006679129
77400.0,   33.362046761838556,   33.335798400821254,   33.3094756755129
79200.0,   33.38071966726866,   33.35283456488353,   33.32457846635515
81000.0,   33.3894869546425,   33.360847948976456,   33.33189537784403
82800.0,   33.386239345513495,   33.35879991860048,   33.331393622021004
84600.0,   33.367971696493,   33.34028242345828,   33.312552927113835
86400.0,   33.35953943049997,   33.33281211319374,   33.30629095861297


==> figures/low_stochastics/p_br71_pressure_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.22878442070759,   33.20081866040908,   33.1729281626892
1800.0,   33.211121262202695,   33.182439533479844,   33.15381925243394
3600.0,   33.1876068340714,   33.1603330297857,   33.13205845362366
5400.0,   33.18933408897355,   33.162951993779416,   33.136391625983684
7200.0,   33.192637004390804,   33.16486740791596,   33.13708262931353
9000.0,   33.19395938466057,   33.165732880215835,   33.1366639596641
10800.0,   33.17508814157558,   33.14594230882198,   33.11688514808816
12600.0,   33.19253774543424,   33.166124259300375,   33.14014803410447
14400.0,   33.182712470848635,   33.15385043642745,   33.1251039108089
16200.0,   33.20639572537222,   33.17897764762864,   33.151228378933155
18000.0,   33.17380046450961,   33.14608238025093,   33.1180848743924
19800.0,   33.166845537807326,   33.13948503592337,   33.11258691279951
21600.0,   33.15634800543612,   33.129497137744075,   33.10321954141117
23400.0,   33.14849743633378,   33.12105631865631,   33.09360946668445
25200.0,   33.15456300220623,   33.127400244818595,   33.10013352943839
27000.0,   33.137557840947075,   33.109178599890235,   33.080648572797266
28800.0,   33.14958260692759,   33.122365656591576,   33.09528576462313
30600.0,   33.14621761789313,   33.11807279715659,   33.089986434981114
32400.0,   33.11922161536316,   33.090680283661236,   33.06216353091268
34200.0,   33.12206120359435,   33.09352023197923,   33.06611995287602
36000.0,   33.13602230068382,   33.10808220204375,   33.07702025038327
37800.0,   33.14308511504699,   33.11742228402582,   33.0919356650356
39600.0,   33.12586742298284,   33.098139573062404,   33.07034117386391
41400.0,   33.133321998454,   33.105113721932575,   33.07698715915071
43200.0,   33.14080057431336,   33.11046158738363,   33.07978682682695
45000.0,   33.12400693912069,   33.09518030779454,   33.066396375903174
46800.0,   33.125265789598544,   33.09746978610078,   33.069817685916746
48600.0,   33.14096209197157,   33.11381656411985,   33.086582321583165
50400.0,   33.12261662604152,   33.09574846326501,   33.0686937073959
52200.0,   33.14244961673586,   33.115753433642,   33.0894944925352
54000.0,   33.11042973778665,   33.08309192062627,   33.05559154608217
55800.0,   33.122137044831284,   33.09403093367393,   33.06605287253219
57600.0,   33.110683685781076,   33.08232811582542,   33.053847459681265
59400.0,   33.116757441039624,   33.087313090407,   33.05764870595425
61200.0,   33.11009012244631,   33.08316270602278,   33.056320993231566
63000.0,   33.11139670744951,   33.08392992188462,   33.05643527459639
64800.0,   33.11856388373183,   33.091381539196085,   33.06560384716887
66600.0,   33.099873217030414,   33.07097474178976,   33.04121349710321
68400.0,   33.11154451413941,   33.08354122818272,   33.056988354585805
70200.0,   33.12087564752135,   33.0953723076849,   33.06896970872327
72000.0,   33.13210470414545,   33.10387848346662,   33.0754847416781
73800.0,   33.10793809595926,   33.079804960129586,   33.05308786300662
75600.0,   33.11582516407371,   33.08777652322271,   33.059491170856255
77400.0,   33.09925490082951,   33.07103874373675,   33.04282943292985
79200.0,   33.08023776501541,   33.05319007571547,   33.026289674318214
81000.0,   33.08176364942704,   33.05321737075617,   33.02849860975294
82800.0,   33.10101916360483,   33.07416635122279,   33.04759390788073
84600.0,   33.09623838596445,   33.066412048548834,   33.03623145053766
86400.0,   33.069841020267695,   33.042653624179174,   33.01565695247569


==> figures/low_stochastics/p_br71_pressure_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.357994436123306,   33.333156792710355,   33.30721650724424
1800.0,   33.38104317233274,   33.3576629585329,   33.334996368604955
3600.0,   33.40043907448414,   33.37430620977998,   33.348191388043205
5400.0,   33.379867660573424,   33.352818782207414,   33.32564074434498
7200.0,   33.40929636676292,   33.38366843955774,   33.358289905799126
9000.0,   33.41904641764144,   33.39224558553325,   33.365675150346604
10800.0,   33.40934217824629,   33.384690622013636,   33.356133554566114
12600.0,   33.41495512996554,   33.38790402096639,   33.36089289904573
14400.0,   33.42398436069686,   33.398101457698786,   33.37400033649681
16200.0,   33.41499112079166,   33.38892391499563,   33.363140600538806
18000.0,   33.446294289577736,   33.42009888472418,   33.39399011721819
19800.0,   33.456854772588,   33.42908921066307,   33.40150358844503
21600.0,   33.4594304921428,   33.435992815559864,   33.41089351828397
23400.0,   33.445187795331584,   33.4183237739222,   33.39170008807199
25200.0,   33.4600375064956,   33.43420760844757,   33.40848516031273
27000.0,   33.4760536203866,   33.44941124990659,   33.42271783866575
28800.0,   33.45064196567595,   33.42581382321688,   33.401116634389886
30600.0,   33.446852491842755,   33.4201427095579,   33.39347010393998
32400.0,   33.44076292978724,   33.41416841348799,   33.387853910182784
34200.0,   33.43345394979962,   33.407363650182376,   33.38122375541908
36000.0,   33.451014566427254,   33.42273520227328,   33.39461517103142
37800.0,   33.50410898797061,   33.47726078705773,   33.45011462631317
39600.0,   33.47061397698822,   33.444376374287245,   33.418235466022416
41400.0,   33.50667847665771,   33.47915440007791,   33.45186736652089
43200.0,   33.49339692774641,   33.46746784294362,   33.44164642991916
45000.0,   33.446838392734456,   33.419409426635006,   33.391766163832706
46800.0,   33.43688434991534,   33.40959250077828,   33.38209830691478
48600.0,   33.466131170273904,   33.43909263439779,   33.4123280481275
50400.0,   33.47231834932079,   33.443734473644646,   33.41500683899148
52200.0,   33.44950945245265,   33.423173399102645,   33.397270887844364
54000.0,   33.419273111534814,   33.391379904612485,   33.363466997775454
55800.0,   33.46053099068696,   33.435812876714856,   33.41088290181979
57600.0,   33.48550219153165,   33.459823600943956,   33.43434905861473
59400.0,   33.49661409946036,   33.470736979155895,   33.44525341021618
61200.0,   33.49216205439309,   33.46637802789013,   33.44082496635263
63000.0,   33.502995864411226,   33.47647629797279,   33.45026272825687
64800.0,   33.475655406145876,   33.4489419604948,   33.42222705934948
66600.0,   33.485482758986294,   33.45814196886438,   33.43068486747986
68400.0,   33.50036784901849,   33.47400917204238,   33.447715348557175
70200.0,   33.48916573974983,   33.45969470604175,   33.430135409216724
72000.0,   33.51132027232419,   33.484242390317085,   33.457037099159436
73800.0,   33.50574210949315,   33.48010236403368,   33.454780820481446
75600.0,   33.491558572988986,   33.465874827161095,   33.44036916206831
77400.0,   33.51218384035244,   33.485274373512645,   33.45817720069087
79200.0,   33.49892955276563,   33.47362388902722,   33.44879625004723
81000.0,   33.50717713801185,   33.47857071151017,   33.449379411082944
82800.0,   33.497064990034886,   33.472090015530114,   33.44751355548908
84600.0,   33.471885844629185,   33.446147492752615,   33.42055826810459
86400.0,   33.528855682265565,   33.5030652503053,   33.477537063874806


==> figures/low_stochastics/p_br71_pressure_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.16205049609864,   33.13152989394416,   33.100590268373175
1800.0,   33.12370784950489,   33.094769552425326,   33.063482459116514
3600.0,   33.094535261595055,   33.06640581055524,   33.03799816291472
5400.0,   33.11188569975475,   33.083841607130395,   33.05607099277042
7200.0,   33.09968544738515,   33.071909986382394,   33.04405436826279
9000.0,   33.09431510830484,   33.06503755527368,   33.037247670291976
10800.0,   33.10902652683059,   33.08283792460437,   33.056496611667974
12600.0,   33.10473266460008,   33.07364817592995,   33.04186002773552
14400.0,   33.09159620862519,   33.06365871937649,   33.035712433930016
16200.0,   33.112182597977636,   33.083368662684435,   33.05424164093674
18000.0,   33.092493542343995,   33.0647207815694,   33.0361799666082
19800.0,   33.078776671828344,   33.050955571060015,   33.02284428913068
21600.0,   33.08609251325289,   33.0575431148906,   33.02850916461515
23400.0,   33.03930631127306,   33.009631611577085,   32.97969171454894
25200.0,   33.04564782537598,   33.016937369428796,   32.9882934125575
27000.0,   33.05165125062789,   33.02282076830894,   32.993772707497406
28800.0,   33.027197230963715,   33.00044556497605,   32.973787814298376
30600.0,   32.99762859956723,   32.96859613947733,   32.93942213388461
32400.0,   33.03234406127792,   33.00401362034059,   32.97536801650369
34200.0,   33.02820949586892,   33.000536045283155,   32.97299195047481
36000.0,   32.998206101986945,   32.96771473291778,   32.93692147148428
37800.0,   32.949155270076346,   32.92035808539632,   32.891319126494146
39600.0,   32.99471402259093,   32.96655521222015,   32.93810335743453
41400.0,   32.963543271465745,   32.93434271397103,   32.90488021744729
43200.0,   32.9683389668469,   32.93930575337378,   32.91028577383193
45000.0,   32.98991339881525,   32.96286147336305,   32.93616888212825
46800.0,   33.00242462526233,   32.975232138458374,   32.94817986922736
48600.0,   32.99838573299772,   32.96998744387719,   32.94156551229427
50400.0,   32.99292055713114,   32.96464844440768,   32.93622010469765
52200.0,   32.99082936794111,   32.961525577886576,   32.93201296845937
54000.0,   32.99865932584407,   32.96962466646865,   32.93977570268014
55800.0,   32.99103155284896,   32.962574030760194,   32.93404954142069
57600.0,   32.97160487561786,   32.94207431295453,   32.911867322501045
59400.0,   32.962892423277346,   32.93347552976244,   32.90332239439532
61200.0,   33.015245344342304,   32.988197280070175,   32.96162267788416
63000.0,   33.0173988743229,   32.99010019954445,   32.96274204126196
64800.0,   32.97578832473066,   32.94753424138468,   32.91933626027521
66600.0,   32.95276613929661,   32.92234122932888,   32.89134511608508
68400.0,   32.95016305230173,   32.92195043963762,   32.893764727842324
70200.0,   32.94364927900734,   32.91638043012749,   32.88904449740802
72000.0,   32.97799099030177,   32.94957759587191,   32.92115566823504
73800.0,   32.96200841641963,   32.93245918734295,   32.90224381319656
75600.0,   32.943053114141776,   32.91630598456404,   32.889823448939126
77400.0,   32.91696640118611,   32.889178638608854,   32.86106480875562
79200.0,   32.88759653666519,   32.85913500902855,   32.830535527629806
81000.0,   32.917705338931924,   32.889926856276986,   32.86224691030738
82800.0,   32.917093806705104,   32.88815000839661,   32.858971388034924
84600.0,   32.93523655519094,   32.906104493144795,   32.87678328180775
86400.0,   32.94156204801772,   32.9104233858231,   32.87871807351023


==> figures/low_stochastics/p_br71_pressure_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.31990478254585,   33.29255899854076,   33.26544319508255
1800.0,   33.33079519432036,   33.30378184928141,   33.27682873138447
3600.0,   33.34228339907344,   33.3152245621695,   33.28842354202883
5400.0,   33.33789359086087,   33.311127661922065,   33.28447103551454
7200.0,   33.366434562754314,   33.34035813504296,   33.314680096562775
9000.0,   33.34595545408553,   33.319450187159184,   33.292122593999586
10800.0,   33.36795947267139,   33.34139356711226,   33.31570687710225
12600.0,   33.36973517250136,   33.344731015960996,   33.320195828119054
14400.0,   33.36956099926339,   33.34419945200395,   33.319054396096256
16200.0,   33.38346289793129,   33.35625354683396,   33.32908336429616
18000.0,   33.387784825340226,   33.36081702879785,   33.333878872622236
19800.0,   33.36960293402963,   33.34297174176809,   33.316799304363215
21600.0,   33.39690123395863,   33.368529094607865,   33.339691807110455
23400.0,   33.394085547981724,   33.366042296013475,   33.33804979653482
25200.0,   33.40073969633024,   33.37556604761234,   33.35061817284665
27000.0,   33.38161558633274,   33.3563182015319,   33.330920647985714
28800.0,   33.37574818217984,   33.34873597521164,   33.32184472076922
30600.0,   33.40012121563437,   33.37604380245939,   33.35094562095019
32400.0,   33.39593780119317,   33.3688322877753,   33.34191158962507
34200.0,   33.373521282106275,   33.346982514858915,   33.320680916084314
36000.0,   33.372246035894385,   33.34524714309781,   33.318350852615346
37800.0,   33.39407986102239,   33.36727466715027,   33.3406906839149
39600.0,   33.40279188650426,   33.37551783930158,   33.348192188672535
41400.0,   33.39709766742535,   33.36986147189774,   33.342654200882784
43200.0,   33.36764795164078,   33.34259218671988,   33.31799826730528
45000.0,   33.37643939439085,   33.34941375429091,   33.32187605175538
46800.0,   33.37925388343652,   33.35079708789953,   33.32240502254395
48600.0,   33.38150381986002,   33.354416680727255,   33.32727164308055
50400.0,   33.362405386802266,   33.3357077245345,   33.31016467712628
52200.0,   33.396150410719855,   33.37109356018662,   33.34610095899044
54000.0,   33.37802333116527,   33.35175838968659,   33.325479438024246
55800.0,   33.39979283684117,   33.37278904002742,   33.34594102584392
57600.0,   33.41906816376052,   33.39422997738437,   33.369784293684525
59400.0,   33.408056762201554,   33.38209292922115,   33.35646923317652
61200.0,   33.42319270610136,   33.395730077715925,   33.368363223117676
63000.0,   33.4106820113196,   33.385413780881514,   33.35707014283754
64800.0,   33.40638157704001,   33.379725929351835,   33.35289638396628
66600.0,   33.40165607984495,   33.37443554662563,   33.34972721297032
68400.0,   33.39585112240343,   33.36932629201998,   33.34138619095016
70200.0,   33.40473911845432,   33.376639055841785,   33.34864538088883
72000.0,   33.41012016669913,   33.38241212321193,   33.35428667424523
73800.0,   33.424791701835126,   33.39664104514591,   33.36726433601589
75600.0,   33.42746024480524,   33.40204577255738,   33.37663398644149
77400.0,   33.45448576670074,   33.42897467924935,   33.403764004309906
79200.0,   33.46266287858096,   33.43573243553557,   33.40900031078048
81000.0,   33.466994245899244,   33.43988933408943,   33.41289538972623
82800.0,   33.44482415346388,   33.41750972968452,   33.3900850229348
84600.0,   33.44919665055923,   33.42164718871888,   33.39555922586668
86400.0,   33.45415774305816,   33.426652980812705,   33.39910960568541


==> figures/low_stochastics/p_br71_pressure_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.19762003131075,   33.167999571214246,   33.138835824815644
1800.0,   33.155584613767395,   33.12693272472618,   33.098012225689345
3600.0,   33.15830807531047,   33.1291508051574,   33.099851077322306
5400.0,   33.14973352075603,   33.12131795533843,   33.092848625505596
7200.0,   33.16387034653645,   33.135199059478424,   33.10606901945678
9000.0,   33.16295636412954,   33.13378603605206,   33.10462759704797
10800.0,   33.13516982065215,   33.106097689934636,   33.078185741867
12600.0,   33.15495327330004,   33.12617234884715,   33.09725861575655
14400.0,   33.15070585060845,   33.121697322768966,   33.09255073452801
16200.0,   33.15266810242778,   33.125584236646596,   33.098372086484154
18000.0,   33.133324041279245,   33.1051645462028,   33.076597173776364
19800.0,   33.13226050442333,   33.104638595493526,   33.07660957119888
21600.0,   33.1096111897753,   33.08296452614615,   33.056281498418294
23400.0,   33.10496416598623,   33.07592087956972,   33.046527914775055
25200.0,   33.11890793572789,   33.091404046354704,   33.06375957455086
27000.0,   33.086651584158254,   33.05790146447186,   33.02891956340965
28800.0,   33.09262780076309,   33.06446980200554,   33.03581447071024
30600.0,   33.051215452994,   33.023145269938375,   32.99478063451481
32400.0,   33.06123102425616,   33.033665636882965,   33.006490700557165
34200.0,   33.07326461895032,   33.04544209001657,   33.01764967826221
36000.0,   33.05360880054592,   33.023481344958235,   32.99334348307911
37800.0,   33.06141913880903,   33.03413590191223,   33.00838710400342
39600.0,   33.04522862903109,   33.018309728880844,   32.991593475665326
41400.0,   33.05536537764652,   33.0294696604679,   33.00155884110868
43200.0,   33.07932256211133,   33.04957972326576,   33.01969359596904
45000.0,   33.07316769342742,   33.04533539736353,   33.0172675719898
46800.0,   33.07824296095566,   33.04939658604555,   33.02203921561676
48600.0,   33.06954824443482,   33.04414146750592,   33.019003024734666
50400.0,   33.05933732575258,   33.03148816645561,   33.00323808506425
52200.0,   33.076547764476274,   33.050499761501364,   33.024495925236174
54000.0,   33.07880435203129,   33.05083324395594,   33.0225866288482
55800.0,   33.06246638514736,   33.03147317982709,   33.00144126140488
57600.0,   33.06159437718188,   33.032111703707855,   33.00282876545446
59400.0,   33.05595405092528,   33.02805423045027,   33.000149360049704
61200.0,   33.03963061321324,   33.01161538082912,   32.98417271112706
63000.0,   33.04701163559089,   33.0171906486708,   32.987680424814975
64800.0,   33.07082206332646,   33.041751587579235,   33.01246183709685
66600.0,   33.05138228358615,   33.02410215905022,   32.99503427797406
68400.0,   33.04878930407167,   33.021542776206,   32.99414665919119
70200.0,   33.04538949904197,   33.016972692024574,   32.98857432758659
72000.0,   33.039023593873715,   33.01026645817085,   32.98114724296795
73800.0,   33.00380179540676,   32.97519593857588,   32.946207749615816
75600.0,   33.03237790260753,   33.00425179661421,   32.977730919149224
77400.0,   32.987801917029955,   32.95835731630617,   32.92865019054537
79200.0,   33.032142551508166,   33.004130040538136,   32.97617217439977
81000.0,   33.01311039530833,   32.984951157826835,   32.95651009378879
82800.0,   33.00500444136841,   32.976223382600566,   32.947061202888136
84600.0,   32.98596089827368,   32.95738479223249,   32.9286566344701
86400.0,   32.983500806123885,   32.95482223163289,   32.92647852750174


==> figures/low_stochastics/p_br71_pressure_sigma.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   0.07132631032836777,   0.0731144240708778,   0.07537374850004847
1800.0,   0.0893710739164414,   0.09090944717326756,   0.09276840197220738
3600.0,   0.09281985914692271,   0.09400396199261897,   0.09538396655547748
5400.0,   0.09692311067334831,   0.09810773671437238,   0.09950289628790565
7200.0,   0.10240552281964496,   0.10349251395079377,   0.10477326567992752
9000.0,   0.12754512153007735,   0.12896119745122,   0.13067644171279694
10800.0,   0.13290919139037952,   0.13407317401107738,   0.1354043069271387
12600.0,   0.13170470420597466,   0.1327502520911731,   0.13391325954795189
14400.0,   0.13506529456851035,   0.13624870317822085,   0.13760612713976858
16200.0,   0.1371481491560654,   0.13800104880680703,   0.1389898659802001
18000.0,   0.13192011911284363,   0.13292653283427802,   0.13406232100218066
19800.0,   0.13192943775552013,   0.13281500924931283,   0.1338451823520655
21600.0,   0.148866999050909,   0.15020311114129117,   0.15180235923001878
23400.0,   0.16694344890613638,   0.1682739263382032,   0.16983228406430448
25200.0,   0.16724241312293062,   0.16851451377384064,   0.16991481421999233
27000.0,   0.17292013393514621,   0.17405644691112965,   0.175324894007975
28800.0,   0.17644328890638836,   0.17753901954049403,   0.17878385793771753
30600.0,   0.17986996077061282,   0.18089399273363818,   0.18203642451946436
32400.0,   0.17507675713669663,   0.1761919064802172,   0.1773981907771288
34200.0,   0.17245729318396513,   0.1731637797878018,   0.17396900933879678
36000.0,   0.17670996836126868,   0.17782837057006062,   0.17907133456449909
37800.0,   0.1806963945867667,   0.18183935735285778,   0.18313901656205467
39600.0,   0.18021082408896816,   0.1813198722319234,   0.18252471230628797
41400.0,   0.18751551404856232,   0.18844281652948816,   0.18950115887343785
43200.0,   0.18682607941384236,   0.18777823650751618,   0.18883127840027183
45000.0,   0.1849012306895245,   0.18567413838169994,   0.18654143266320847
46800.0,   0.1916523651575679,   0.1925150501329439,   0.19351168561579682
48600.0,   0.18887714974387756,   0.1897437040934524,   0.1906930494086366
50400.0,   0.18865364788167888,   0.18941362097253917,   0.19026432450063907
52200.0,   0.19363219494378892,   0.19475761145540688,   0.1960229582405931
54000.0,   0.20018386025340193,   0.20096829251420104,   0.2018800642796679
55800.0,   0.2094590193809777,   0.21059845597580784,   0.21187870762241848
57600.0,   0.20628106327225265,   0.2070961767378259,   0.20799495114904096
59400.0,   0.2092957799489744,   0.21034431628347186,   0.21151334157755097
61200.0,   0.20681936909259258,   0.20775691374857497,   0.20876740535661767
63000.0,   0.21468588154141705,   0.2157649963010771,   0.21698352763199483
64800.0,   0.20930358647486275,   0.20999475376256918,   0.2107506036229266
66600.0,   0.21325641350734023,   0.21414910177804855,   0.21514086843809374
68400.0,   0.22455491642877617,   0.22564410283061526,   0.22688798876986516
70200.0,   0.21724785432670773,   0.21798643171389767,   0.21876770045011923
72000.0,   0.212268475687773,   0.2129224021803222,   0.21363496931297787
73800.0,   0.21623764707013512,   0.21718912711150393,   0.21826271068336703
75600.0,   0.22315852469998768,   0.22399422116280374,   0.2249586909092202
77400.0,   0.22872775104931517,   0.2296129516142037,   0.2306043986845025
79200.0,   0.23179114286783023,   0.23290935607928656,   0.23413976235821365
81000.0,   0.2328124023690323,   0.2336113488265837,   0.23450488805169864
82800.0,   0.232543937428617,   0.23333153729008707,   0.23419014084965106
84600.0,   0.2416291214676323,   0.2427089893142768,   0.24393672601792948
86400.0,   0.2445215639761376,   0.24549899903180858,   0.24657076247129395


==> figures/low_stochastics/test.csv <==
./p_br71_pressure_q_one_low.csv:43200.0,   33.14080057431336,   33.11046158738363,   33.07978682682695
./p_br71_pressure_q_one_high.csv:43200.0,   33.30796969330522,   33.28040584752581,   33.25257570182453
./p_br71_pressure_q_three_low.csv:43200.0,   32.9683389668469,   32.93930575337378,   32.91028577383193
./p_br71_pressure_q_three_high.csv:43200.0,   33.49339692774641,   33.46746784294362,   33.44164642991916
./p_br71_pressure_q_two_low.csv:43200.0,   33.07932256211133,   33.04957972326576,   33.01969359596904
./p_br71_pressure_q_two_high.csv:43200.0,   33.36764795164078,   33.34259218671988,   33.31799826730528


==> figures/optimization/data/controlValve_br65.csv <==
time,   control_0
0.0,   -9.999737710003013e-09
1800.0,   -9.999737710003013e-09
3600.0,   -9.99976524231648e-09
5400.0,   -9.999789904149027e-09
7200.0,   -9.999811974269814e-09
9000.0,   -9.999831697339249e-09
10800.0,   -9.99984930501325e-09
12600.0,   -9.999865012004035e-09
14400.0,   -9.99987901255123e-09
16200.0,   -9.999891478637963e-09
18000.0,   -9.99990256092917e-09
19800.0,   -9.9999123888043e-09
21600.0,   -9.99992106842351e-09
23400.0,   -9.999928670626753e-09
25200.0,   -9.999935102189318e-09
27000.0,   -9.99993921857924e-09
28800.0,   -9.999932220700822e-09
30600.0,   0.0014945159902721413
32400.0,   0.604825706366187
34200.0,   1.0937506247482722
36000.0,   1.5828661698307462
37800.0,   2.0684922935240957
39600.0,   2.5518270810863304
41400.0,   3.0338279300214714
43200.0,   3.5152677686554408
45000.0,   3.9967993642866437
46800.0,   4.479014005032389
48600.0,   4.962488394274287
50400.0,   5.447835886547978
52200.0,   5.9357789931440665
54000.0,   6.427250627982778
55800.0,   6.923480489101248
57600.0,   7.425892654532127
59400.0,   16.07759800369782
61200.0,   18.2767214952854
63000.0,   22.29174097791869
64800.0,   26.29109873344863
66600.0,   30.310920984875008
68400.0,   35.10086700196368
70200.0,   40.00000039999999
72000.0,   40.0000004
73800.0,   40.0000004
75600.0,   40.0000004
77400.0,   40.0000004
79200.0,   40.0000004
81000.0,   40.0000004
82800.0,   40.0000004
84600.0,   40.0000004
86400.0,   40.000000400000005


==> figures/optimization/data/controlled_fullres_lowerbounded_pressure.csv <==
t-x,   0.0,   1.0
0.0,   82.23719862254639,   82.23719862254639
1800.0,   82.24196813002341,   82.24196813002341
3600.0,   82.24771368362528,   82.24771368362528
5400.0,   82.25259428215068,   82.25259428215068
7200.0,   82.25667084467364,   82.25667084467364
9000.0,   82.26037535329816,   82.26037535329816
10800.0,   82.26403686054202,   82.26403686054202
12600.0,   82.26785853429041,   82.26785853429041
14400.0,   82.27196854367455,   82.27196854367455
16200.0,   82.27645856083753,   82.27645856083753
18000.0,   82.28140536592392,   82.28140536592392
19800.0,   82.28688260001557,   82.28688260001557
21600.0,   82.2929681296574,   82.2929681296574
23400.0,   82.29975043727899,   82.29975043727899
25200.0,   82.30733646249375,   82.30733646249375
27000.0,   82.31586261464047,   82.31586261464047
28800.0,   82.32550807972194,   82.32550807972194
30600.0,   82.33653230785154,   82.33653230785154
32400.0,   82.36174866273679,   82.36174866273679
34200.0,   82.40110666291133,   82.40110666291133
36000.0,   82.44993306592602,   82.44993306592602
37800.0,   82.50466384471605,   82.50466384471605
39600.0,   82.56340008624797,   82.56340008624797
41400.0,   82.62532025860305,   82.62532025860305
43200.0,   82.69020292044135,   82.69020292044135
45000.0,   82.75816405714993,   82.75816405714993
46800.0,   82.82954273295161,   82.82954273295161
48600.0,   82.90488924704685,   82.90488924704685
50400.0,   82.98504702859353,   82.98504702859353
52200.0,   83.0713419577864,   83.0713419577864
54000.0,   83.16585063546728,   83.16585063546728
55800.0,   83.27145741881046,   83.27145741881046
57600.0,   83.39083183665522,   83.39083183665522
59400.0,   83.74999916250002,   83.74999916250002
61200.0,   84.16666582499997,   84.16666582499997
63000.0,   84.58333248750003,   84.58333248750003
64800.0,   84.99999915000039,   84.99999915000039
66600.0,   85.41666581250018,   85.41666581250018
68400.0,   85.85602628125487,   85.85602628125487
70200.0,   86.34555482792607,   86.34555482792607
72000.0,   86.74047338824401,   86.74047338824401
73800.0,   87.10719921650607,   87.10719921650607
75600.0,   87.49999912499995,   87.49999912499995
77400.0,   87.91666578749987,   87.91666578749987
79200.0,   88.33333244999993,   88.33333244999993
81000.0,   88.74999911249998,   88.74999911249998
82800.0,   89.17599614352571,   89.17599614352571
84600.0,   89.58333243749993,   89.58333243749993
86400.0,   89.99999909999998,   89.99999909999998


==> figures/optimization/data/controlled_fullres_upperbounded_pressure.csv <==
t-x,   0.0,   1.0
0.0,   82.86127698640419,   82.86127698640419
1800.0,   82.86178162845198,   82.86178162845198
3600.0,   82.86296967496708,   82.86296967496708
5400.0,   82.86470424199437,   82.86470424199437
7200.0,   82.86680243651136,   82.86680243651136
9000.0,   82.86914460713243,   82.86914460713243
10800.0,   82.87167522690397,   82.87167522690397
12600.0,   82.8743802560104,   82.8743802560104
14400.0,   82.87726932190071,   82.87726932190071
16200.0,   82.88036551187574,   82.88036551187574
18000.0,   82.88370025869136,   82.88370025869136
19800.0,   82.88731108168338,   82.88731108168338
21600.0,   82.89124092332864,   82.89124092332864
23400.0,   82.89553854584473,   82.89553854584473
25200.0,   82.90025992164472,   82.90025992164472
27000.0,   82.90547082837105,   82.90547082837105
28800.0,   82.91125079728319,   82.91125079728319
30600.0,   82.91666749583328,   82.91666749583328
32400.0,   82.50000082499997,   82.50000082499997
34200.0,   82.08333415416668,   82.08333415416668
36000.0,   81.6666674833333,   81.6666674833333
37800.0,   81.25000081249996,   81.25000081249996
39600.0,   80.83333414166665,   80.83333414166665
41400.0,   80.4166674708333,   80.4166674708333
43200.0,   80.00000079999994,   80.00000079999994
45000.0,   79.58333412916666,   79.58333412916666
46800.0,   79.1666674583333,   79.1666674583333
48600.0,   78.75000078749999,   78.75000078749999
50400.0,   78.33333411666666,   78.33333411666666
52200.0,   77.91666744583334,   77.91666744583334
54000.0,   77.50000077499999,   77.50000077499999
55800.0,   77.08333410416668,   77.08333410416668
57600.0,   76.66666743333332,   76.66666743333332
59400.0,   70.77891899960616,   70.77891899960616
61200.0,   67.59458254995249,   67.59458254995249
63000.0,   64.1428298371641,   64.1428298371641
64800.0,   60.60114371091097,   60.60114371091097
66600.0,   57.01548397350969,   57.01548397350969
68400.0,   52.899697872567394,   52.899697872567394
70200.0,   48.57528238533834,   48.57528238533834
72000.0,   47.81759721073928,   47.81759721073928
73800.0,   47.698663548783564,   47.698663548783564
75600.0,   47.709091235885424,   47.709091235885424
77400.0,   47.77727947246209,   47.77727947246209
79200.0,   47.88662822657218,   47.88662822657218
81000.0,   48.029472060006924,   48.029472060006924
82800.0,   48.201133598169704,   48.201133598169704
84600.0,   48.3968178282858,   48.3968178282858
86400.0,   48.6135134169291,   48.6135134169291


==> figures/optimization/data/cs.csv <==
time,   control_0
0.0,   0.05429327043481173
1800.0,   0.06029327043481173
3600.0,   0.06746671752045601
5400.0,   0.07549325310250976
7200.0,   0.08445473412789356
9000.0,   0.09446223382660325
10800.0,   0.10563877561263801
12600.0,   0.11812107706434558
14400.0,   0.1320622940728655
16200.0,   0.14763547781050645
18000.0,   0.16503859833334542
19800.0,   0.18450263666717462
21600.0,   0.20630543242961327
23400.0,   0.23079590329555819
25200.0,   0.258434935883435
27000.0,   0.2898550871136965
28800.0,   0.32591416523006655
30600.0,   0.3676622335908735
32400.0,   0.4166376144546998
34200.0,   0.4724845483818164
36000.0,   0.5358193306642296
37800.0,   0.6073457434716203
39600.0,   0.6878807976981627
41400.0,   0.7783695555183624
43200.0,   0.8799342236785137
45000.0,   0.9939822719515412
46800.0,   1.1224322130747795
48600.0,   1.2681706027945354
50400.0,   1.435923223724887
52200.0,   1.6336902094982593
54000.0,   1.8742057897710926
55800.0,   2.172959650674635
57600.0,   2.5343266022588793
59400.0,   2.9649263437186093
61200.0,   3.308178268182964
63000.0,   3.6693214014210085
64800.0,   4.046773080740832
66600.0,   4.442770828705236
68400.0,   4.847539251823183
70200.0,   5.7570682970798925
72000.0,   7.054277812137081
73800.0,   8.786269394502142
75600.0,   10.721449549592153
77400.0,   12.404250109233283
79200.0,   13.75296364070946
81000.0,   15.277741485831605
82800.0,   16.91947682034082
84600.0,   17.853178520363382
86400.0,   19.692716185340288


==> figures/optimization/data/simulation_lowerbounded_pressure.csv <==
t-x,   0.0,   1.0
0.0,   82.23719862254639,   82.23719862254639
1800.0,   82.23719960181428,   82.23719960181428
3600.0,   82.23720058108215,   82.23720058108215
5400.0,   82.23720156035004,   82.23720156035004
7200.0,   82.23720253961795,   82.23720253961795
9000.0,   82.2372035188858,   82.2372035188858
10800.0,   82.23720449815367,   82.23720449815367
12600.0,   82.23720547742153,   82.23720547742153
14400.0,   82.23720645668935,   82.23720645668935
16200.0,   82.23720743595722,   82.23720743595722
18000.0,   82.23720841522506,   82.23720841522506
19800.0,   82.2372093944929,   82.2372093944929
21600.0,   82.23721037376077,   82.23721037376077
23400.0,   82.23721135302856,   82.23721135302856
25200.0,   82.23721233229638,   82.23721233229638
27000.0,   82.23721331156419,   82.23721331156419
28800.0,   82.237214290832,   82.237214290832
30600.0,   82.23721527009982,   82.23721527009982
32400.0,   82.2372162493676,   82.2372162493676
34200.0,   82.2372172286354,   82.2372172286354
36000.0,   82.23721820790318,   82.23721820790318
37800.0,   82.23721918717096,   82.23721918717096
39600.0,   82.23722016643875,   82.23722016643875
41400.0,   82.2372211457065,   82.2372211457065
43200.0,   82.23722212497428,   82.23722212497428
45000.0,   82.237223104242,   82.237223104242
46800.0,   82.23722408350974,   82.23722408350974
48600.0,   82.23722506277753,   82.23722506277753
50400.0,   82.23722604204525,   82.23722604204525
52200.0,   82.23722702131298,   82.23722702131298
54000.0,   82.2372280005807,   82.2372280005807
55800.0,   82.23722897984842,   82.23722897984842
57600.0,   82.23722995911614,   82.23722995911614
59400.0,   82.23723093838383,   82.23723093838383
61200.0,   82.23723191765157,   82.23723191765157
63000.0,   82.23723289691927,   82.23723289691927
64800.0,   82.23723387618693,   82.23723387618693
66600.0,   82.2372348554546,   82.2372348554546
68400.0,   82.2372358347223,   82.2372358347223
70200.0,   82.23723681398997,   82.23723681398997
72000.0,   82.23723779325765,   82.23723779325765
73800.0,   82.23723877252532,   82.23723877252532
75600.0,   82.23723975179297,   82.23723975179297
77400.0,   82.2372407310606,   82.2372407310606
79200.0,   82.23724171032823,   82.23724171032823
81000.0,   82.23724268959589,   82.23724268959589
82800.0,   82.23724366886353,   82.23724366886353
84600.0,   82.23724464813117,   82.23724464813117
86400.0,   82.23724562739879,   82.23724562739879


==> figures/optimization/data/simulation_upperbounded_pressure.csv <==
t-x,   0.0,   1.0
0.0,   82.86127698640419,   82.86127698640419
1800.0,   82.86127795662145,   82.86127795662145
3600.0,   82.86127892683871,   82.86127892683871
5400.0,   82.86127989705595,   82.86127989705595
7200.0,   82.86128086727322,   82.86128086727322
9000.0,   82.86128183749047,   82.86128183749047
10800.0,   82.86128280770768,   82.86128280770768
12600.0,   82.86128377792491,   82.86128377792491
14400.0,   82.86128474814211,   82.86128474814211
16200.0,   82.86128571835934,   82.86128571835934
18000.0,   82.86128668857656,   82.86128668857656
19800.0,   82.86128765879376,   82.86128765879376
21600.0,   82.86128862901096,   82.86128862901096
23400.0,   82.86128959922817,   82.86128959922817
25200.0,   82.86129056944536,   82.86129056944536
27000.0,   82.86129153966253,   82.86129153966253
28800.0,   82.86129250987972,   82.86129250987972
30600.0,   82.86129348009689,   82.86129348009689
32400.0,   82.86129445031406,   82.86129445031406
34200.0,   82.8612954205312,   82.8612954205312
36000.0,   82.86129639074838,   82.86129639074838
37800.0,   82.86129736096555,   82.86129736096555
39600.0,   82.86129833118268,   82.86129833118268
41400.0,   82.86129930139981,   82.86129930139981
43200.0,   82.86130027161695,   82.86130027161695
45000.0,   82.8613012418341,   82.8613012418341
46800.0,   82.86130221205123,   82.86130221205123
48600.0,   82.86130318226836,   82.86130318226836
50400.0,   82.86130415248543,   82.86130415248543
52200.0,   82.86130512270255,   82.86130512270255
54000.0,   82.86130609291963,   82.86130609291963
55800.0,   82.86130706313673,   82.86130706313673
57600.0,   82.86130803335382,   82.86130803335382
59400.0,   82.86130900357092,   82.86130900357092
61200.0,   82.861309973788,   82.861309973788
63000.0,   82.86131094400507,   82.86131094400507
64800.0,   82.86131191422213,   82.86131191422213
66600.0,   82.8613128844392,   82.8613128844392
68400.0,   82.86131385465626,   82.86131385465626
70200.0,   82.86131482487329,   82.86131482487329
72000.0,   82.86131579509035,   82.86131579509035
73800.0,   82.8613167653074,   82.8613167653074
75600.0,   82.86131773552442,   82.86131773552442
77400.0,   82.86131870574147,   82.86131870574147
79200.0,   82.86131967595848,   82.86131967595848
81000.0,   82.86132064617549,   82.86132064617549
82800.0,   82.86132161639252,   82.86132161639252
84600.0,   82.8613225866095,   82.8613225866095
86400.0,   82.8613235568265,   82.8613235568265


==> figures/optimization/data/timestamp.txt <==
2022.01.14_11:28:35.322


==> figures/sigmaplots/flow/plot_t_12h.csv <==
sigma, median,             q_low_one,          q_high_one,         q_low_two,          q_high_two,         q_low_three,        q_high_three
1,     24.47833153095919,  24.248294443340324, 24.687791634492626, 24.171933762788598, 24.825106571918983, 24.03112552071996,  24.961077964660642
2,     24.48158250703528,  24.11613933179052,  24.942370640201677, 23.854767219325083, 25.25146325472638,  23.495511931698225, 25.556229040546466
3,     24.352496622007305, 23.62874160733048,  25.514053083378833, 23.022170650150404, 26.092403088812933, 22.329920209684712, 26.8797067516021
4,     24.470237557490186, 23.41409020830157,  25.933924692699872, 22.42050249926859,  26.925910815205782, 21.7158518031772,   28.21410508297603




==> figures/sigmaplots/pressure/plot_t_12h.csv <==
sigma, median,             q_low_one,         q_high_one,         q_low_two,          q_high_two,         q_low_three,        q_high_three
1,  33.23516634256781,  33.18780534223183, 33.29566289304357,  33.134279656469545, 33.33522142976601,  33.1109001216989 ,  33.3879717539013
2,   33.22156943135238 , 33.14080057431336, 33.30796969330522,  33.07932256211133,  33.36764795164078,  32.9683389668469,   33.49339692774641
3,   33.11287720030061,  32.87722945202882, 33.477583380635615, 32.669684620984846, 33.657832290643334, 32.316012233936206, 33.92138359787915
4,  33.29508408828344 , 32.88875218016882, 33.78023766517396,  32.624785639595,    33.94566223538406,  32.498790489862024, 34.186691594638305 


==> figures/single_example/deterministic/p_br71_flow.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.427314122160542,   24.42731626041372,   24.427318400288172
1800.0,   24.427314122160443,   24.427316260413665,   24.42731840028817
3600.0,   24.42731412216029,   24.42731626041352,   24.427318400288033
5400.0,   24.42731412216021,   24.4273162604135,   24.427318400288073
7200.0,   24.427314122160574,   24.427316260413967,   24.427318400288648
9000.0,   24.427314122160432,   24.427316260413818,   24.42731840028848
10800.0,   24.427314122159956,   24.427316260413324,   24.427318400287973
12600.0,   24.427314122159824,   24.42731626041325,   24.427318400287962
14400.0,   24.42731412215969,   24.42731626041315,   24.4273184002879
16200.0,   24.42731412215978,   24.427316260413313,   24.42731840028814
18000.0,   24.427314122159633,   24.4273162604132,   24.427318400288048
19800.0,   24.427314122159757,   24.427316260413377,   24.427318400288282
21600.0,   24.427314122159732,   24.427316260413388,   24.427318400288332
23400.0,   24.427314122159487,   24.42731626041314,   24.427318400288062
25200.0,   24.42731412215949,   24.427316260413214,   24.427318400288225
27000.0,   24.427314122159338,   24.427316260413086,   24.42731840028811
28800.0,   24.427314122159366,   24.42731626041316,   24.427318400288247
30600.0,   24.427314122159164,   24.427316260412994,   24.427318400288108
32400.0,   24.42731412215894,   24.42731626041279,   24.427318400287923
34200.0,   24.427314122159157,   24.427316260413093,   24.427318400288307
36000.0,   24.427314122158993,   24.427316260412933,   24.42731840028816
37800.0,   24.427314122159057,   24.427316260413075,   24.42731840028837
39600.0,   24.427314122158823,   24.427316260412834,   24.427318400288137
41400.0,   24.42731412215875,   24.427316260412812,   24.42731840028816
43200.0,   24.42731412215869,   24.427316260412802,   24.427318400288193
45000.0,   24.427314122158805,   24.42731626041294,   24.427318400288375
46800.0,   24.427314122158187,   24.427316260412304,   24.427318400287703
48600.0,   24.42731412215853,   24.42731626041278,   24.427318400288314
50400.0,   24.42731412215829,   24.42731626041253,   24.42731840028804
52200.0,   24.427314122158165,   24.427316260412457,   24.427318400288033
54000.0,   24.4273141221582,   24.42731626041254,   24.42731840028817
55800.0,   24.427314122158073,   24.427316260412443,   24.427318400288105
57600.0,   24.427314122158062,   24.42731626041248,   24.42731840028819
59400.0,   24.427314122157757,   24.427316260412166,   24.427318400287856
61200.0,   24.427314122157863,   24.42731626041236,   24.42731840028815
63000.0,   24.427314122157703,   24.427316260412223,   24.427318400288026
64800.0,   24.427314122157576,   24.427316260412116,   24.427318400287948
66600.0,   24.42731412215741,   24.427316260411992,   24.427318400287856
68400.0,   24.427314122157647,   24.42731626041233,   24.4273184002883
70200.0,   24.427314122157604,   24.427316260412287,   24.427318400288257
72000.0,   24.42731412215722,   24.4273162604119,   24.42731840028788
73800.0,   24.42731412215729,   24.427316260412056,   24.427318400288105
75600.0,   24.427314122157014,   24.427316260411786,   24.427318400287852
77400.0,   24.42731412215703,   24.42731626041186,   24.42731840028798
79200.0,   24.42731412215693,   24.4273162604118,   24.42731840028795
81000.0,   24.42731412215686,   24.427316260411754,   24.427318400287934
82800.0,   24.427314122156815,   24.427316260411754,   24.427318400287994
84600.0,   24.427314122156734,   24.427316260411715,   24.427318400287994
86400.0,   24.427314122156734,   24.427316260411754,   24.427318400288062


==> figures/single_example/deterministic/p_br71_pressure.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.253998903744254,   33.22661571688753,   33.199208112525696
1800.0,   33.253997701759495,   33.226614513832054,   33.19920690839677
3600.0,   33.25399649977473,   33.226613310776564,   33.19920570426783
5400.0,   33.25399529778992,   33.22661210772104,   33.199204500138855
7200.0,   33.253994095805055,   33.22661090466543,   33.19920329600981
9000.0,   33.253992893820175,   33.22660970160984,   33.19920209188076
10800.0,   33.2539916918353,   33.22660849855424,   33.19920088775173
12600.0,   33.2539904898504,   33.2266072954986,   33.199199683622645
14400.0,   33.25398928786546,   33.22660609244295,   33.19919847949353
16200.0,   33.25398808588047,   33.22660488938723,   33.19919727536438
18000.0,   33.253986883895465,   33.2266036863315,   33.19919607123518
19800.0,   33.253985681910414,   33.22660248327573,   33.199194867105966
21600.0,   33.25398447992534,   33.22660128021992,   33.199193662976704
23400.0,   33.253983277940264,   33.22660007716412,   33.19919245884746
25200.0,   33.25398207595513,   33.22659887410828,   33.19919125471815
27000.0,   33.25398087396997,   33.226597671052396,   33.19919005058884
28800.0,   33.2539796719848,   33.22659646799648,   33.199188846459485
30600.0,   33.25397846999959,   33.22659526494056,   33.1991876423301
32400.0,   33.253977268014374,   33.226594061884605,   33.19918643820069
34200.0,   33.25397606602909,   33.226592858828596,   33.19918523407125
36000.0,   33.253974864043805,   33.22659165577258,   33.199184029941776
37800.0,   33.253973662058456,   33.226590452716515,   33.199182825812265
39600.0,   33.25397246007311,   33.22658924966045,   33.19918162168274
41400.0,   33.25397125808774,   33.22658804660434,   33.19918041755319
43200.0,   33.253970056102325,   33.22658684354819,   33.19917921342359
45000.0,   33.25396885411688,   33.22658564049203,   33.19917800929397
46800.0,   33.25396765213145,   33.22658443743587,   33.19917680516438
48600.0,   33.25396645014593,   33.22658323437964,   33.199175601034675
50400.0,   33.25396524816042,   33.226582031323396,   33.19917439690499
52200.0,   33.25396404617487,   33.22658082826711,   33.199173192775255
54000.0,   33.25396284418928,   33.2265796252108,   33.199171988645496
55800.0,   33.25396164220368,   33.22657842215447,   33.199170784515715
57600.0,   33.25396044021803,   33.2265772190981,   33.199169580385885
59400.0,   33.253959238232376,   33.226576016041726,   33.199168376256075
61200.0,   33.253958036246686,   33.2265748129853,   33.19916717212618
63000.0,   33.25395683426096,   33.22657360992885,   33.199165967996294
64800.0,   33.25395563227523,   33.22657240687238,   33.19916476386637
66600.0,   33.25395443028945,   33.22657120381588,   33.19916355973643
68400.0,   33.25395322830362,   33.226570000759324,   33.199162355606404
70200.0,   33.253952026317776,   33.226568797702754,   33.199161151476396
72000.0,   33.25395082433194,   33.22656759464618,   33.19915994734636
73800.0,   33.253949622346035,   33.22656639158955,   33.19915874321628
75600.0,   33.25394842036012,   33.2265651885329,   33.19915753908619
77400.0,   33.253947218374165,   33.226563985476226,   33.19915633495606
79200.0,   33.253946016388184,   33.226562782419514,   33.19915513082589
81000.0,   33.25394481440219,   33.22656157936279,   33.199153926695715
82800.0,   33.253943612416144,   33.226560376306026,   33.1991527225655
84600.0,   33.25394241043009,   33.22655917324923,   33.199151518435244
86400.0,   33.25394120844399,   33.22655797019241,   33.199150314304966


==> figures/single_example/stochastic/flow1.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   26.73282805574862,   26.888442090610095,   27.054158059144882
1800.0,   24.481397404647996,   24.132830832676593,   23.77258388530504
3600.0,   23.999161375019455,   24.093567955577385,   24.188239602076017
5400.0,   24.23551342822224,   24.254896057597993,   24.27490681125027
7200.0,   28.164039718203224,   28.768609312429938,   29.39261918828234
9000.0,   27.568444601345558,   27.826907667875396,   28.080888430631745
10800.0,   27.959993251919013,   27.826156358169744,   27.692243236137237
12600.0,   24.505334363159996,   24.456079669892397,   24.392819826803354
14400.0,   26.174071857159653,   26.00835671748317,   25.849095841891046
16200.0,   23.71950231760714,   23.709700595683973,   23.690644119440105
18000.0,   25.196394945271887,   25.167774608636893,   25.145063636071264
19800.0,   26.16810643306063,   26.677094009599035,   27.19264342424223
21600.0,   26.273431985112072,   26.40574742729222,   26.53682062877534
23400.0,   23.61311518906586,   23.390913690164407,   23.15649878902024
25200.0,   26.80740475718111,   26.61615180262154,   26.437952621564435
27000.0,   23.10066973937184,   23.16253466071785,   23.21039832133323
28800.0,   26.648806512986795,   27.042279914072754,   27.45208822196474
30600.0,   22.04835757137909,   21.79797003928624,   21.526306326942006
32400.0,   22.310042677046226,   22.365121571275502,   22.422875479007473
34200.0,   25.463708956102725,   25.912082283231044,   26.3746009802997
36000.0,   25.42472352943767,   25.4159292663116,   25.404632115068484
37800.0,   24.210776723667937,   24.483239761663523,   24.752257743557365
39600.0,   24.586979498382505,   24.829897047626144,   25.074503005408875
41400.0,   25.13282741778699,   25.25089939608541,   25.370733375721095
43200.0,   24.326047399502052,   24.34368038790495,   24.35760472638932
45000.0,   27.161096923633156,   27.18976199187316,   27.230456055659833
46800.0,   21.013941679887356,   20.867579516521758,   20.69594008906263
48600.0,   26.05018080591444,   26.135975593776095,   26.242839760735315
50400.0,   26.296323893156522,   26.96322426578868,   27.633834906318047
52200.0,   26.474703382193894,   26.685015836504817,   26.894162260472253
54000.0,   27.332817563899827,   27.79729584986854,   28.26729894729997
55800.0,   26.924735393354958,   26.98723047886415,   27.045959702865225
57600.0,   24.859005874109343,   24.986145228008247,   25.10488063405152
59400.0,   23.724531611350226,   24.25751767413072,   24.788239678037
61200.0,   27.979756200900763,   28.144756658443203,   28.327027909144164
63000.0,   21.90422193934413,   21.134180197730355,   20.33393945188057
64800.0,   25.89303702338281,   26.3927963543635,   26.91488733815126
66600.0,   25.473640376010103,   24.985287747543115,   24.489744554188317
68400.0,   23.87561528270215,   23.72031993801308,   23.55993502797857
70200.0,   22.938160891104626,   22.350862496878552,   21.757959577120594
72000.0,   26.06262289947917,   25.917246245432132,   25.78614123521673
73800.0,   25.778409991770044,   25.65703514007476,   25.53405865274334
75600.0,   26.497363653097988,   26.58627145824651,   26.679277293408123
77400.0,   24.732459646770177,   24.664432078414904,   24.58816544609576
79200.0,   28.461811139921856,   28.695308200880504,   28.946823414996555
81000.0,   28.406808522250756,   28.60188004441702,   28.796283118259865
82800.0,   24.85038716990797,   24.655056790295568,   24.4423018306574
84600.0,   24.376619835163584,   24.49216850803137,   24.60762345104902
86400.0,   25.56625347836712,   25.83317518793282,   26.10594472091655


==> figures/single_example/stochastic/flow10.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.59092935675025,   24.92139534340279,   25.254088503345034
1800.0,   25.42091065132849,   25.620943448426466,   25.82387747166408
3600.0,   25.213911327264828,   25.021973483215266,   24.82735201354515
5400.0,   23.913005999868037,   23.61999858947317,   23.32141086801515
7200.0,   21.66795734000067,   21.470439719418533,   21.26521332454178
9000.0,   24.46967138768251,   24.515928220897067,   24.573624161906725
10800.0,   23.775943075402022,   23.362446562126078,   22.94391348025739
12600.0,   28.427717365168558,   29.389865965603057,   30.3781119507774
14400.0,   25.68832139844234,   25.80027392470727,   25.895943189105896
16200.0,   22.760771778424317,   22.553072073610945,   22.333054582556255
18000.0,   23.460584689955134,   23.572298146337232,   23.68824725976697
19800.0,   23.495842697733885,   23.910653900195882,   24.326982137711628
21600.0,   25.977167555500348,   25.764528673273738,   25.558977468348765
23400.0,   27.335198639155443,   27.327831032898366,   27.326844420354803
25200.0,   24.21269465393577,   24.034041368753936,   23.84161613924338
27000.0,   24.845245455488605,   24.564686737075945,   24.2863256535421
28800.0,   30.300897806969505,   30.81408709570231,   31.35501621880048
30600.0,   24.44539787322299,   24.47346662216888,   24.473131995518106
32400.0,   24.27951330458512,   24.565739619458107,   24.853290846173337
34200.0,   24.53895415354558,   24.5029963738025,   24.466715758173322
36000.0,   28.004983881510764,   28.016110712538254,   28.041966589358008
37800.0,   22.24122030944742,   22.169628724917224,   22.07408155317383
39600.0,   25.48982776251314,   25.770515342953463,   26.06602920347967
41400.0,   24.77823218653168,   24.220000134775116,   23.654625339069778
43200.0,   24.188842265308967,   24.10042249024525,   24.01168142281154
45000.0,   26.49786493013741,   26.867564307096856,   27.24888188061702
46800.0,   25.69150633932289,   25.531243971227603,   25.364898627656522
48600.0,   24.20619812800646,   24.496857075090094,   24.783808374824815
50400.0,   20.707074494118967,   20.4297443755801,   20.137466385498897
52200.0,   23.4881195028587,   23.50102389985719,   23.525360858468268
54000.0,   23.756086390579323,   23.58999792073727,   23.423769876015886
55800.0,   21.50814286828684,   21.16026085246184,   20.803368281400846
57600.0,   23.305519246814303,   23.37802899351513,   23.458834908848154
59400.0,   24.213778761974023,   24.167876012463285,   24.124681432291617
61200.0,   23.66837106040259,   23.731452558763266,   23.792836490241395
63000.0,   26.9269153371587,   26.91394090432148,   26.91377544204115
64800.0,   22.805070563999084,   22.882642674035147,   22.943978077356952
66600.0,   24.309664252979708,   24.699373462393048,   25.096788209515516
68400.0,   27.323328389321162,   27.026064684358047,   26.73783045186648
70200.0,   23.976941822261026,   23.79396404472471,   23.597558079313785
72000.0,   21.423321644585148,   20.95597065691484,   20.478478848638936
73800.0,   23.27371950310836,   23.977518957155862,   24.693109206438418
75600.0,   21.221112514075124,   20.69871918050128,   20.16374799015028
77400.0,   23.159706830483657,   22.738268205540926,   22.3240401098301
79200.0,   28.144986206496036,   28.64220233989903,   29.163544524996933
81000.0,   26.7837916219,   27.161990760787422,   27.53341219773285
82800.0,   24.382745388147445,   24.649959182991722,   24.907219900253345
84600.0,   22.907970886738532,   22.51334343798144,   22.11056412177967
86400.0,   22.496505285999458,   22.08348144649736,   21.668888079038492


==> figures/single_example/stochastic/flow11.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   25.368620696407824,   25.748052267456167,   26.133079048924134
1800.0,   24.860042211818193,   24.304842293506027,   23.743252950072698
3600.0,   25.017604039612234,   25.361083612186476,   25.709220459775047
5400.0,   25.404219935949193,   25.104634469121297,   24.803602239347136
7200.0,   27.28783145650027,   27.886392834979613,   28.49721488346112
9000.0,   23.51466742686037,   23.395354937286932,   23.257297525839647
10800.0,   24.986169966633888,   25.1500512605181,   25.321379106723846
12600.0,   25.04810584995944,   24.8736366535508,   24.697698263529983
14400.0,   26.048487618031075,   26.206359219201417,   26.36982431505258
16200.0,   24.821269773990423,   25.353173832089123,   25.881934788613393
18000.0,   22.849165544281355,   22.455011035849612,   22.04942034900436
19800.0,   23.352020808515075,   23.064517872000035,   22.779379669744497
21600.0,   25.176456067528964,   25.54844695193699,   25.930367793008386
23400.0,   27.540334730622536,   27.943333911166224,   28.35662028017891
25200.0,   28.558687258678088,   29.35317038871891,   30.15474508819628
27000.0,   24.154602777417125,   23.374994224004816,   22.56900575663047
28800.0,   28.83077664551963,   29.692273389975128,   30.582370222582014
30600.0,   24.459707084001824,   23.965177335488733,   23.444562598540017
32400.0,   24.697235923915766,   24.41692774827261,   24.138821059966883
34200.0,   22.662671577870896,   22.301351861367678,   21.931721233201635
36000.0,   21.844221378978524,   21.82786672919511,   21.810064269306658
37800.0,   24.250651864849917,   24.536275542276588,   24.832346987066288
39600.0,   18.715232321500505,   18.183238070885235,   17.62841937342258
41400.0,   24.62095443592139,   24.799355747475055,   25.00173022507289
43200.0,   28.385456474386643,   28.786690263734524,   29.204591714950766
45000.0,   26.89765691152946,   27.104186316824755,   27.30297864046889
46800.0,   26.09037791452954,   26.253771094154875,   26.413865025224133
48600.0,   22.71975413991403,   22.302730140476488,   21.86990405606339
50400.0,   24.908601205881244,   25.450031530732367,   26.00460588993389
52200.0,   25.173828580747344,   25.491508001415635,   25.809257980683043
54000.0,   24.777116877289124,   24.703244956606195,   24.626042782356507
55800.0,   23.76773867458285,   23.754606178014708,   23.73780431389901
57600.0,   23.666478946361988,   23.44996468876784,   23.232197118422825
59400.0,   26.106825236450373,   26.44841315212045,   26.802546265154717
61200.0,   27.055087474951044,   27.43339194959291,   27.81604524648462
63000.0,   26.25447911428628,   26.221118834032076,   26.182277570075275
64800.0,   24.858463872243004,   24.47801211471516,   24.090123579574357
66600.0,   24.13274148151464,   24.12688016285768,   24.119845336845874
68400.0,   26.288633555070312,   26.919852062405965,   27.563403166060375
70200.0,   28.47841906551294,   28.75835078916711,   29.04655949723849
72000.0,   26.868023713385355,   27.415924198454285,   27.958093283883738
73800.0,   24.145464712811084,   24.200676222620558,   24.24223473622515
75600.0,   25.60508414404255,   25.39519985855917,   25.190396632585237
77400.0,   23.333597713979422,   22.734723384756357,   22.124555262205394
79200.0,   23.800027363525874,   23.040414992912943,   22.281690054643093
81000.0,   25.812751601600468,   26.39110931879689,   26.983605261647558
82800.0,   22.02690728463469,   22.091601478152644,   22.138723529643244
84600.0,   24.117400459770657,   23.723635341202858,   23.336206988859857
86400.0,   23.58102045847824,   23.627778994869708,   23.674057627877495


==> figures/single_example/stochastic/flow12.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.081492393148537,   23.61049468073114,   23.13601503905433
1800.0,   23.288403409193506,   22.982764952583054,   22.67471409390431
3600.0,   22.54794027745215,   22.721121279209605,   22.893580730028372
5400.0,   24.39457319023274,   24.646553455330135,   24.90594771002159
7200.0,   25.697082474089193,   25.683653655605447,   25.674068600693605
9000.0,   24.9464838719283,   24.55170875186135,   24.152027929241658
10800.0,   22.043055027411555,   21.780267243626085,   21.50734541607601
12600.0,   26.57316992045867,   27.194624324153942,   27.837720917948676
14400.0,   23.979961094972428,   23.82809220874305,   23.661968145331667
16200.0,   24.341219743113133,   24.48651517431194,   24.634824638165217
18000.0,   23.31721799454037,   22.988595330952748,   22.6540240458182
19800.0,   26.010008171408852,   26.27751661770138,   26.558152679969595
21600.0,   27.236029224315523,   27.286262206890616,   27.340352392277474
23400.0,   21.95604419048081,   21.312762954196412,   20.64610432189494
25200.0,   24.377859669490768,   24.541586457093018,   24.717781443348088
27000.0,   22.92822521136688,   22.552443171752017,   22.16866947934877
28800.0,   27.291268251321533,   28.16275904590037,   29.05747001588802
30600.0,   25.67094032141805,   25.202315011819984,   24.72022559103334
32400.0,   23.60528547723426,   23.546864594335783,   23.48246007841886
34200.0,   24.477667516278984,   24.632839792727065,   24.792425098669526
36000.0,   22.599811994900666,   22.11637688997853,   21.623220732376602
37800.0,   22.788236326697007,   23.101124285675294,   23.41805557761686
39600.0,   24.045892542278946,   24.198767796551195,   24.35569696104929
41400.0,   24.508621293206915,   24.604592854886548,   24.702058909807725
43200.0,   25.717265064176235,   25.086849167058137,   24.457719825774777
45000.0,   20.73811875310516,   20.499107482966473,   20.243576975189395
46800.0,   22.15535915771855,   22.032944087983463,   21.916106921792743
48600.0,   27.357273870996444,   27.839920003031477,   28.34522147551978
50400.0,   22.88870852240957,   22.310967269762138,   21.710633989758623
52200.0,   22.84293469376107,   22.660624430693055,   22.480066101333158
54000.0,   21.978279089485067,   22.028219416798397,   22.0759700156225
55800.0,   24.89534415895777,   24.762511035088263,   24.639536009070913
57600.0,   23.584125346770062,   23.805996874655428,   24.02417643321356
59400.0,   22.84496499968352,   22.880044585557485,   22.91188362749313
61200.0,   27.59306353526243,   28.467672810014413,   29.365342139425117
63000.0,   26.619401006658048,   26.22775969802733,   25.825563718254163
64800.0,   28.12445432715234,   28.76742751677869,   29.422113080526202
66600.0,   21.76227408129592,   21.191423994499484,   20.590259763469984
68400.0,   24.093076892072727,   24.25354595776702,   24.425937400568184
70200.0,   24.36244208698718,   24.248564310514013,   24.13421809312292
72000.0,   25.479656995965616,   25.82841512315722,   26.18364420191623
73800.0,   23.17995103778842,   22.941404121026803,   22.69145531608175
75600.0,   25.23550854979596,   25.588723987997184,   25.952621579478546
77400.0,   23.596700838871374,   23.50564103108713,   23.406169996416768
79200.0,   24.523762362158443,   24.970741902142642,   25.42391933229074
81000.0,   23.972207901837674,   23.69514426165948,   23.412757365709915
82800.0,   27.914550694225213,   28.059907826603034,   28.223181500897557
84600.0,   23.20766825760061,   23.377894301971022,   23.528940696905654
86400.0,   22.725911655707268,   22.02072364410283,   21.310668343552692


==> figures/single_example/stochastic/flow2.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.83807200315392,   24.992501985917684,   25.149279597033523
1800.0,   25.533468254537265,   25.330561703567117,   25.128737218220415
3600.0,   23.32919565589061,   23.38035925922477,   23.424026221894845
5400.0,   27.727179979751753,   28.022979871183292,   28.338104012359654
7200.0,   23.89148130197239,   23.43699114017721,   22.96293708556227
9000.0,   22.870051279542935,   22.561896007188146,   22.250859405384755
10800.0,   24.546885616071123,   24.921336467624457,   25.305081837214715
12600.0,   24.686610202040157,   24.573438141827616,   24.45850529042949
14400.0,   22.894201261101916,   22.609396297439176,   22.31708787562274
16200.0,   24.25516077827201,   24.181451857275295,   24.113735044892376
18000.0,   23.305379039620433,   23.24192816114115,   23.174749770284304
19800.0,   21.931448964036136,   21.4170097366402,   20.89588726234906
21600.0,   23.54864081502426,   24.212200802952765,   24.886568962501688
23400.0,   24.99320303621207,   24.72284387228793,   24.453830581740714
25200.0,   26.171310065558572,   26.614545837416333,   27.06575090861177
27000.0,   27.55218992199338,   27.539323765638887,   27.53007911890677
28800.0,   23.63234367811062,   23.24033049864005,   22.830796949056964
30600.0,   23.610950204738465,   23.71274685267538,   23.816879155816086
32400.0,   23.667630325186746,   23.22778517889175,   22.785753926741954
34200.0,   25.18731286315025,   25.804668023575005,   26.43253849657956
36000.0,   22.414624516218105,   21.948142821593706,   21.466454916249806
37800.0,   23.06726526008297,   23.12545870592313,   23.188343932490653
39600.0,   22.604140006529725,   22.51629189155562,   22.42605188451257
41400.0,   26.088321253125574,   26.33358128263546,   26.59371599947497
43200.0,   24.862821118503604,   24.715618078669394,   24.561397493918502
45000.0,   26.138763617343393,   26.079826419004245,   26.026423382253157
46800.0,   24.072681160690024,   23.746830220335212,   23.411518836164106
48600.0,   24.70201400307765,   24.715050100345984,   24.73203608126974
50400.0,   22.564653018280517,   22.86966063305198,   23.167934097543714
52200.0,   21.66363541215625,   21.359690564048577,   21.050442310168773
54000.0,   21.511928865408528,   21.00916202895195,   20.50510308973889
55800.0,   25.17705164122938,   26.023020395062673,   26.888154579437252
57600.0,   23.88734002272225,   23.53787930624276,   23.177870971961998
59400.0,   22.996951731617955,   22.27791795993213,   21.554186478369896
61200.0,   21.590893225579478,   21.16659245209337,   20.73844835802129
63000.0,   27.030757888502666,   27.83802223865109,   28.67127701948198
64800.0,   26.483500114042744,   26.811570411767146,   27.134820330655895
66600.0,   24.63114331821644,   24.607519397737814,   24.575194807914336
68400.0,   27.372589638694144,   27.915007556455674,   28.471643750256142
70200.0,   26.585504655429567,   26.734725098732373,   26.878663685857486
72000.0,   21.619596052060597,   21.44923989741139,   21.25885537125572
73800.0,   24.214170340198553,   24.190261045490963,   24.176813097439553
75600.0,   22.972466789113216,   22.675612349807686,   22.37265513856278
77400.0,   24.319328861674684,   24.513368709484027,   24.714554154114285
79200.0,   22.6268730197432,   22.78518239454709,   22.936968064289083
81000.0,   25.138852531725863,   25.70519005176888,   26.283347706534766
82800.0,   22.245896382578287,   21.67707903258376,   21.092349118644613
84600.0,   24.06551480405584,   24.382605782872066,   24.71028742238519
86400.0,   23.293017241987815,   23.561184087994114,   23.826123634002776


==> figures/single_example/stochastic/flow3.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   27.317284126250865,   27.822545074960118,   28.342302649412666
1800.0,   28.578374904103455,   28.77010095091895,   28.965814556187294
3600.0,   25.492021618374743,   25.366188157285404,   25.225538749198453
5400.0,   24.22933728213188,   24.188262229651663,   24.142889518206754
7200.0,   25.91891771146393,   26.26994908806742,   26.629822050923526
9000.0,   25.487508808246442,   26.051303256081887,   26.61448900930401
10800.0,   26.078254533319612,   25.499385070714094,   24.917634578300603
12600.0,   27.584848888460453,   28.2246372814508,   28.876908409729126
14400.0,   25.163871319348143,   25.47256074553171,   25.76931887604156
16200.0,   23.90826248362666,   22.753519944678757,   21.58749342311024
18000.0,   22.163356344603727,   22.050696196413554,   21.93576783612287
19800.0,   25.077323585709426,   25.505960078553095,   25.948259989396067
21600.0,   24.892349543524325,   25.15581037806262,   25.417666841362852
23400.0,   22.923563308958332,   22.573144662224824,   22.21249508697847
25200.0,   23.24712859955275,   23.55944063599317,   23.87600667825705
27000.0,   24.92676596767753,   25.26017332677471,   25.600456813188877
28800.0,   23.442526255621814,   23.45785207605842,   23.465843272275873
30600.0,   27.303025489604366,   27.65489842246352,   28.024677638156945
32400.0,   21.754706760733168,   21.03493377248342,   20.28788265891974
34200.0,   22.68389450429102,   22.46781859122073,   22.257450838782322
36000.0,   22.117620937604414,   22.233978182961255,   22.349432787669773
37800.0,   22.547176447350736,   22.215803650281636,   21.88413684003634
39600.0,   24.522319168558248,   24.61939488637407,   24.7256484585883
41400.0,   24.118037702567673,   24.49435395996819,   24.870242558523074
43200.0,   24.255711925644,   24.25340725602187,   24.250124292918454
45000.0,   22.21700142410256,   21.91652316584751,   21.60709080263112
46800.0,   26.23210949071509,   27.204314987786372,   28.198742012434856
48600.0,   23.873368734042344,   23.453073267878104,   23.016272340675794
50400.0,   23.61815702777056,   23.235994016980413,   22.85314853152169
52200.0,   22.989121497015848,   22.906083714577754,   22.821800326173616
54000.0,   21.55448270336315,   20.99348146250054,   20.425318306147464
55800.0,   22.983542518628976,   23.779017844220647,   24.585481134987187
57600.0,   27.998939058136063,   28.92867544429644,   29.88089289235515
59400.0,   27.52564821947575,   27.61496294809821,   27.697681408041422
61200.0,   25.500451299362652,   25.09559629031091,   24.679700882811414
63000.0,   27.843142032737763,   28.24967336771789,   28.670582612839123
64800.0,   26.327121079280122,   26.6399035570116,   26.945475075159134
66600.0,   25.07277929166612,   24.91403171329383,   24.74798636239258
68400.0,   23.63888319525891,   23.43943305186259,   23.23415018552993
70200.0,   26.23352808270678,   26.59630073662497,   26.972560510453608
72000.0,   25.148645607055908,   24.70574651010626,   24.254089943313748
73800.0,   22.31545599755284,   21.685191465891375,   21.04318538797811
75600.0,   24.7117928259358,   24.905259138937424,   25.111509962321893
77400.0,   28.732469717869513,   29.803984111969154,   30.898084753644042
79200.0,   23.135321747489726,   22.868382365018736,   22.570566983795572
81000.0,   23.703393271949526,   23.40860174652436,   23.11642189929868
82800.0,   21.6228750028394,   20.95597356538826,   20.279567702931296
84600.0,   22.206890378054567,   21.930124036389735,   21.656908449212455
86400.0,   21.50916145022958,   20.833718450741458,   20.153908099410376


==> figures/single_example/stochastic/flow4.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   28.746932484149813,   29.704469011806854,   30.685573536472912
1800.0,   23.123731381630662,   23.16878116584008,   23.185624542305046
3600.0,   25.0807503514193,   24.94109534547045,   24.808903286526647
5400.0,   26.64067705688267,   26.662076183138822,   26.690392308486413
7200.0,   24.033285527830294,   23.73467030741183,   23.423819653207055
9000.0,   24.612171560846967,   24.25125574157908,   23.89237037171309
10800.0,   23.711685729320674,   24.34763333574094,   24.984492236934173
12600.0,   24.444032897235118,   23.861454260262583,   23.276428616047973
14400.0,   26.190842552953107,   26.183384071841513,   26.185230036451156
16200.0,   25.571476613407743,   25.613349046450217,   25.65267193441204
18000.0,   25.534722659587494,   25.424360380178392,   25.31319229356853
19800.0,   24.69740549346721,   24.77070608945705,   24.84150600248043
21600.0,   27.615703890189373,   28.032325961427734,   28.463053449202683
23400.0,   22.84714986085073,   21.755158161558406,   20.637079371090454
25200.0,   24.252283494967372,   24.676815307306136,   25.113213484698846
27000.0,   25.29157032789732,   25.403292625554492,   25.51761800720611
28800.0,   22.47637477194668,   22.36283560232664,   22.237567497274256
30600.0,   25.044778345690595,   25.363154974172648,   25.69354963646133
32400.0,   24.900004815527748,   25.09388563349625,   25.286497582943962
34200.0,   25.961231912528817,   26.179885318148145,   26.403186602400098
36000.0,   23.282870370877042,   22.959034319028383,   22.622135785059136
37800.0,   25.695160955628857,   25.58681329900155,   25.488922364698904
39600.0,   24.030284185465845,   24.420618028651486,   24.806388321330335
41400.0,   23.0539223922645,   22.7768605456911,   22.493437909585996
43200.0,   27.187983103259295,   27.3929046989777,   27.616652597047363
45000.0,   21.869956043832584,   21.987209943457636,   22.0826987532801
46800.0,   20.872118931030023,   20.441675314807977,   20.006206604760884
48600.0,   25.856266801844242,   26.23162446027165,   26.629180485102676
50400.0,   24.17747285440054,   24.334576938613957,   24.483485794197478
52200.0,   24.102579646215784,   23.85747822897725,   23.61052029184365
54000.0,   24.454209987422953,   24.59751905856399,   24.74389895601418
55800.0,   22.72501678070903,   22.582988837982043,   22.433110894884148
57600.0,   23.836637363672683,   23.286792700718763,   22.739356799676063
59400.0,   23.592486319435796,   23.312118690316424,   23.03159025004875
61200.0,   21.647010470135058,   21.589343607180602,   21.525489078644036
63000.0,   26.058779166820294,   26.668221986882024,   27.297841279551395
64800.0,   23.204033684897585,   22.962203007308894,   22.704933949521937
66600.0,   23.56716831742155,   23.81749584557364,   24.07165343005121
68400.0,   22.364902097701243,   22.03688969197005,   21.70197468142248
70200.0,   23.963122190142535,   23.896663588943813,   23.837189965806605
72000.0,   25.034804017252952,   24.868382115630048,   24.70536504699583
73800.0,   26.876222623297554,   28.209928849645127,   29.558972749713288
75600.0,   25.600226042437253,   25.624686103214266,   25.637496148452517
77400.0,   23.76355755240997,   23.81829763304222,   23.86618464718453
79200.0,   22.65898386982898,   21.73937370301789,   20.81162828092655
81000.0,   22.819897450697404,   22.658848803398637,   22.501243681771836
82800.0,   26.126421078262428,   26.470336075157146,   26.82935459861085
84600.0,   23.627312576919817,   22.402312405646857,   21.160155259327624
86400.0,   27.23445244147314,   27.766369222562098,   28.320366770075626


==> figures/single_example/stochastic/flow5.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   25.64674813356466,   25.866182653528337,   26.091538250369293
1800.0,   24.802497523924142,   24.78473511079806,   24.762439320071454
3600.0,   25.673719071284083,   25.92953271667895,   26.19030833366758
5400.0,   26.370395746264712,   26.506950905935188,   26.64588189605121
7200.0,   21.398270415470982,   20.495905597850467,   19.570245810925545
9000.0,   24.355678372208388,   24.567041320680634,   24.793899590796478
10800.0,   22.531440072371137,   21.86622999249106,   21.190123425035242
12600.0,   21.983254218956183,   21.57987411841406,   21.175584765581217
14400.0,   23.56197573672176,   24.09488601176544,   24.637311572061503
16200.0,   23.54798008874929,   23.776698096370353,   24.004063973013587
18000.0,   26.56863714476907,   27.13696055134708,   27.719292199141716
19800.0,   21.06460372867183,   20.159414310335574,   19.226967353152187
21600.0,   21.874396981203788,   21.890573078461202,   21.913383145683433
23400.0,   22.612623904709313,   22.67892966238941,   22.747874092807994
25200.0,   23.49473653505486,   22.877392272827237,   22.260228594651696
27000.0,   24.64093868224812,   25.05276913853867,   25.47310164409803
28800.0,   23.70402775696637,   23.63601055653217,   23.56225768472902
30600.0,   28.37089554136491,   28.66845719345811,   28.98690539495317
32400.0,   24.722896004921992,   24.427008959537677,   24.112789098920707
34200.0,   26.383914072323723,   26.40472040391716,   26.433859277379792
36000.0,   23.599452921349776,   23.65999413657764,   23.70965739736822
37800.0,   21.035614340448575,   20.569794148504016,   20.093179668634278
39600.0,   25.74132357959057,   25.85960498095934,   25.997555363301043
41400.0,   24.621017988130728,   24.20888774287811,   23.7894212597981
43200.0,   21.01768800226383,   20.95713985303471,   20.88530702619789
45000.0,   23.002960596928357,   23.379127441373797,   23.764342366737452
46800.0,   25.229031157804354,   25.14234632430097,   25.061929970097275
48600.0,   21.653238458772563,   21.576730166877404,   21.486992157225878
50400.0,   26.168018409652518,   26.800125859640218,   27.452867434530873
52200.0,   27.637197683270927,   28.31388063573987,   28.997092383297048
54000.0,   23.516101691602017,   23.03940786699574,   22.540828001041124
55800.0,   22.581231696532882,   22.012712104239863,   21.44076823966016
57600.0,   22.976351769204665,   23.180413754283116,   23.388925681325492
59400.0,   30.790728092733083,   31.39866144676729,   32.04180065934051
61200.0,   26.093500932156623,   26.169216839819676,   26.220738372188663
63000.0,   24.760372908502294,   24.22969202230351,   23.691485254213823
64800.0,   25.349427026147776,   25.453345701172832,   25.562358159083253
66600.0,   25.321036410706306,   25.50034006874091,   25.679846097629923
68400.0,   25.204338641899792,   25.48003420786881,   25.755878278302625
70200.0,   26.38577097986485,   26.45018498211144,   26.518577807396095
72000.0,   26.838492931354175,   26.29156430401476,   25.74335122701281
73800.0,   26.905431326611506,   27.0821736640924,   27.262429183993095
75600.0,   26.50397641492508,   26.754446562566848,   27.003689599877216
77400.0,   25.040094836216824,   24.41973951960529,   23.78952513938026
79200.0,   25.937463473987332,   26.39637322999322,   26.863841638325333
81000.0,   28.12974824481015,   28.66825412450147,   29.216799838212882
82800.0,   28.37298807120496,   28.685701347541528,   28.998529206848545
84600.0,   23.552645015526974,   22.64485650756827,   21.71184207051881
86400.0,   25.258866330255557,   25.52353515826751,   25.80007937038726


==> figures/single_example/stochastic/flow6.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   26.65517689170642,   26.996984751048302,   27.349549262911818
1800.0,   21.845512631247406,   21.741107096685656,   21.6159093918642
3600.0,   26.11837868826893,   26.16108181925746,   26.22128299052326
5400.0,   30.947239502029024,   32.19713240643001,   33.47584953310468
7200.0,   25.1016778880009,   25.17055851154673,   25.20652947835584
9000.0,   24.045867568487747,   23.482666607299052,   22.91311678958088
10800.0,   22.90912703772215,   22.538734656706715,   22.16477177347523
12600.0,   20.569870844008857,   20.5545771856378,   20.53245990086912
14400.0,   26.472991186435856,   26.982606652995617,   27.517505900318167
16200.0,   24.907917930707384,   25.148848466063406,   25.381582342120385
18000.0,   24.9020577991102,   24.670537201394495,   24.437062481777964
19800.0,   21.753245160292472,   21.101654663933235,   20.43643876729973
21600.0,   22.707740787074183,   22.77953409306247,   22.85777078907279
23400.0,   24.43867147186883,   24.422692511392555,   24.412729877739796
25200.0,   24.81368790296808,   25.2317201555967,   25.653171013292248
27000.0,   26.09800625251565,   26.241892602765237,   26.389940739942443
28800.0,   24.50481043321307,   24.574808658885733,   24.637948445004316
30600.0,   21.55062038172979,   21.043014015848833,   20.522147753949938
32400.0,   23.484062517263034,   23.247483227107654,   23.01904822404298
34200.0,   24.21571646341351,   24.390517336105013,   24.56960289916837
36000.0,   24.037356479293152,   24.26024101353528,   24.482669275051215
37800.0,   25.4038019364232,   25.23878536297078,   25.07748673114897
39600.0,   23.51790715563531,   23.408172581345905,   23.291127045138428
41400.0,   24.86151464997729,   25.002069379955117,   25.149137184151993
43200.0,   22.533401979562488,   22.29955420840074,   22.055068527999502
45000.0,   22.671928820658454,   22.28058523559764,   21.88920952273479
46800.0,   22.665787946030918,   22.067278967677417,   21.467629958534047
48600.0,   30.33278865289689,   31.145901750851113,   31.997761953580902
50400.0,   24.712554771475848,   24.812823816191646,   24.884288144632706
52200.0,   25.817318490552612,   25.980126552930987,   26.14849444897191
54000.0,   26.975585091010014,   27.548794553981246,   28.12913012740061
55800.0,   26.293242483147022,   26.363364759683506,   26.42821643200695
57600.0,   26.58093429537501,   26.66020738508843,   26.74094618651091
59400.0,   25.794466043863387,   25.90658719878714,   26.015605979141014
61200.0,   24.02047106035916,   24.026167676348567,   24.024363305359692
63000.0,   23.271738648557577,   22.620135702403754,   21.962913213013607
64800.0,   23.959885488167558,   24.01032336873595,   24.066226723788482
66600.0,   25.351433838329434,   25.399490996836924,   25.45293025321029
68400.0,   26.490931907804107,   26.28025044631428,   26.072828293258354
70200.0,   27.966143114333928,   28.690627922196093,   29.426365621869518
72000.0,   24.850169768585303,   24.196794289535575,   23.52344915048133
73800.0,   23.24214721811535,   22.705769992162754,   22.163915704643397
75600.0,   24.309082597232905,   24.38145917110781,   24.460394642662102
77400.0,   25.218402945464817,   25.99257099691971,   26.77375351004349
79200.0,   22.236092066134823,   21.486499526150737,   20.718854699661723
81000.0,   25.25267940884496,   26.07833549676014,   26.922798923920865
82800.0,   22.922823068809503,   22.47755365681247,   22.017239135850133
84600.0,   28.45265515374872,   29.343741098376892,   30.264655094051587
86400.0,   25.75952101775772,   25.287010449776876,   24.795412787543953


==> figures/single_example/stochastic/flow7.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   21.082797308720046,   20.5059451683731,   19.914651457313028
1800.0,   25.576224408845754,   25.576275606008615,   25.595268266941137
3600.0,   28.331908131135645,   28.79096842790132,   29.26354319787006
5400.0,   26.580949961981723,   26.619218046588124,   26.647732013724198
7200.0,   21.74642426201299,   21.64812638889989,   21.530999478162087
9000.0,   21.668880307019144,   20.52144975988062,   19.370097982264234
10800.0,   21.472935589677018,   21.405081456061563,   21.340285677167486
12600.0,   21.54119138092783,   21.895364233157323,   22.251360266717306
14400.0,   21.643118901368755,   21.31567668320057,   20.98595517254148
16200.0,   24.93056266506085,   25.231820827819394,   25.54766042320751
18000.0,   21.430724556896184,   21.338979540246925,   21.232496343003277
19800.0,   23.638560224109963,   23.32820920732326,   23.025059143053983
21600.0,   25.86979031080169,   26.499914804818186,   27.14267278476812
23400.0,   24.168399098038904,   24.25911506342951,   24.340619579233255
25200.0,   23.44168814314461,   23.413672296253928,   23.382710353060666
27000.0,   28.166677122406114,   29.219696580638022,   30.297793779741998
28800.0,   23.868674235440547,   23.35376685390946,   22.81334129097937
30600.0,   25.18541384749758,   25.14935079278662,   25.120825097091362
32400.0,   26.98976515893385,   27.549792554119982,   28.12011609885526
34200.0,   26.368763351472115,   26.19420063332611,   26.01339787252657
36000.0,   24.466982738248603,   24.082288113589623,   23.689054936631777
37800.0,   26.07806251402044,   25.796756907327318,   25.52218552728257
39600.0,   24.708396817868742,   24.815624203481228,   24.91889666257054
41400.0,   25.41076958670895,   25.381285324538695,   25.35409911706691
43200.0,   23.699835130802498,   23.889748491128245,   24.073985446224853
45000.0,   23.400350882057786,   23.596406029460166,   23.791663507656487
46800.0,   26.369965775704223,   26.782552411424682,   27.208222644137944
48600.0,   23.63717552333343,   23.38615544277133,   23.121017433982612
50400.0,   26.531635619268453,   26.80183266452027,   27.086251783343872
52200.0,   25.59686901755623,   26.138772796140838,   26.678041549745018
54000.0,   27.444604686574273,   27.79977915185128,   28.162470720869287
55800.0,   27.341639036060148,   26.948570219671574,   26.551148595073556
57600.0,   29.72036816136926,   30.019640987780868,   30.333222080148698
59400.0,   25.765548408587502,   25.412957273269022,   25.03937462121971
61200.0,   22.74845758290134,   21.947809652288424,   21.13395534534335
63000.0,   23.781464631530774,   23.615685305466243,   23.456271859430476
64800.0,   25.320357192303067,   26.000429764282355,   26.690330803334835
66600.0,   24.72678359540759,   25.160188198611785,   25.590236676568423
68400.0,   25.293019615047115,   24.70759618794771,   24.11989618098535
70200.0,   22.568761431655187,   22.480984621555315,   22.384839440635353
72000.0,   24.101968457898522,   23.57872862232356,   23.059380533331172
73800.0,   24.254795632844772,   23.928770054419427,   23.60371707221719
75600.0,   23.878016898012,   24.02221849968151,   24.1668797933368
77400.0,   24.220383536061778,   24.698925258150222,   25.180459757614045
79200.0,   19.74282057900844,   19.273086421608664,   18.78381947570512
81000.0,   28.247325547385856,   28.701503632056173,   29.192490559592194
82800.0,   25.49450431938605,   25.775572304866692,   26.043331743051358
84600.0,   22.17139689142646,   21.730694059935146,   21.27465090155456
86400.0,   26.87623665433267,   27.65404183388317,   28.456271831494178


==> figures/single_example/stochastic/flow8.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   27.22100542950088,   27.534894919479548,   27.86181637036245
1800.0,   27.76968017938505,   27.77948344003466,   27.789972871846366
3600.0,   22.71170222498213,   22.25494352645409,   21.77590382538486
5400.0,   23.272914497713707,   22.815187869732654,   22.35978620423824
7200.0,   26.12580324605298,   26.477507122463173,   26.843683039811143
9000.0,   22.228885017510265,   22.16024081599375,   22.07452447060978
10800.0,   25.44404154392791,   25.694795676474577,   25.959635666315236
12600.0,   22.373864861751045,   22.294307166007734,   22.20133299327126
14400.0,   26.867294491357956,   27.074573365745394,   27.301076249312096
16200.0,   23.133794547847504,   22.61733460281015,   22.082424901443144
18000.0,   25.06381108969454,   25.154811151823967,   25.255985377186157
19800.0,   21.896839277241924,   21.8393327177799,   21.769165284226432
21600.0,   23.88617211095683,   23.976582383956337,   24.075205762090157
23400.0,   21.528474755562353,   20.736083164530683,   19.931430298321075
25200.0,   22.93913324407982,   23.425131749485654,   23.921279149092214
27000.0,   23.854821682825847,   23.784046901502414,   23.714199038405813
28800.0,   25.790368959775268,   26.118557938707344,   26.456134691616274
30600.0,   23.60685299289083,   24.058955484739993,   24.503030834859345
32400.0,   24.62488970852824,   24.647607112630986,   24.672796735283818
34200.0,   22.366724349922023,   21.975557711612232,   21.574115988587543
36000.0,   22.329337378842332,   21.578233499864602,   20.82558550858293
37800.0,   23.820480448893058,   23.94359786113783,   24.075370435483787
39600.0,   23.429833023460954,   23.23858732015611,   23.04431453521978
41400.0,   26.83036311421208,   27.27375216656347,   27.733504219496425
43200.0,   20.068809374382642,   19.597748248538498,   19.097583606051575
45000.0,   26.308163181843188,   26.48653668711182,   26.69085129536272
46800.0,   24.410311986764906,   24.068435724319045,   23.715998398693163
48600.0,   22.086976411890742,   21.32515760993335,   20.553413930592377
50400.0,   21.183008311451427,   20.645589702868985,   20.10597796754585
52200.0,   24.815454051308954,   25.692598538231703,   26.58858372885573
54000.0,   26.180990436993554,   26.677267788720393,   27.17729851392162
55800.0,   23.5726487608659,   23.108423525387984,   22.629911250351174
57600.0,   23.173913454995727,   23.3994434969881,   23.626627577938848
59400.0,   22.180036823309063,   21.618502597574988,   21.050283910929792
61200.0,   20.31062270559352,   20.07343450491263,   19.831297292618544
63000.0,   24.79918910242007,   24.976336942336122,   25.1709072768851
64800.0,   24.753115735084336,   24.640889737934028,   24.52673427842734
66600.0,   26.458803530850336,   26.565139597026693,   26.67913454489449
68400.0,   22.96151236555109,   22.946731120319537,   22.917980964621044
70200.0,   28.87512375136048,   29.76521591418888,   30.684107879389227
72000.0,   26.148349949652175,   26.11958690446686,   26.074304193076888
73800.0,   25.611170446622598,   24.958006482976273,   24.30013170360323
75600.0,   24.69284732094982,   24.74939040466051,   24.805361066077637
77400.0,   24.714199189863717,   24.8027478867548,   24.89159091200013
79200.0,   26.47095016793213,   26.83038052847331,   27.19817029914612
81000.0,   25.36183865871805,   25.970044189609133,   26.575062715325632
82800.0,   21.393757457196575,   20.670791705916184,   19.927973141708637
84600.0,   25.183234190217977,   25.526238087285737,   25.887664052179918
86400.0,   29.874238615477186,   30.868941068520357,   31.88742693944941


==> figures/single_example/stochastic/flow9.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.37476045244503,   23.374478681335958,   23.370201096405502
1800.0,   24.8665196057286,   25.7545466144151,   26.652820401530303
3600.0,   24.290077835185336,   24.580076003711973,   24.865223899050733
5400.0,   26.440064257065387,   26.308480576619584,   26.18391968312536
7200.0,   24.871269361634916,   24.923696426992194,   24.970317103884806
9000.0,   25.329035477534838,   25.734192929692146,   26.143195632676278
10800.0,   24.38191738602188,   23.815676968551543,   23.241135675447744
12600.0,   23.273905593486795,   22.957850875481235,   22.63856714645051
14400.0,   22.483541092864733,   22.472448715167364,   22.459689578324358
16200.0,   25.61805837444624,   26.008001944836582,   26.41210154126171
18000.0,   25.812066642739836,   26.05467817010789,   26.29728874007301
19800.0,   22.529125528579407,   21.957758770155277,   21.370047166729016
21600.0,   25.49953918762222,   25.538441336248567,   25.591523628297217
23400.0,   24.913258828823512,   24.8738550210657,   24.831341725026142
25200.0,   24.66246946131118,   24.533689251345304,   24.403532021638263
27000.0,   26.116318056449106,   26.538443641551574,   26.969187481551558
28800.0,   23.090343389774862,   22.532583384339688,   21.958350067898333
30600.0,   28.66072064963012,   29.580202903823388,   30.530383005091437
32400.0,   22.735675450148516,   22.35482935700666,   21.942670102590718
34200.0,   27.747174756566743,   28.257654174524347,   28.793465771085007
36000.0,   22.877074520430387,   22.665817985040032,   22.43072881053573
37800.0,   23.678028787414647,   23.600985998626168,   23.528031756727245
39600.0,   25.963058781118264,   25.998471348491933,   26.043390517343862
41400.0,   24.816263560511324,   25.12286330012208,   25.42589526123773
43200.0,   25.917094367738194,   25.81620607638306,   25.718128507337635
45000.0,   25.264803361118677,   25.44807153974604,   25.629933807170747
46800.0,   25.8425615163375,   25.65565080062337,   25.469433972073666
48600.0,   23.038343542314657,   22.264197743014318,   21.476308568504137
50400.0,   24.762006701157613,   24.984175787981133,   25.217289041414176
52200.0,   25.25146718986291,   25.181091619203205,   25.111114178130922
54000.0,   19.204553457617585,   18.45306283076067,   17.677332776419703
55800.0,   21.081002727318968,   20.923861442730505,   20.775314666748304
57600.0,   21.36994024006435,   21.201379468419216,   21.033389156946598
59400.0,   25.826816651496312,   26.79947375132478,   27.794366593235516
61200.0,   22.598251355739748,   22.397893676239388,   22.179318109002264
63000.0,   26.74318920540679,   26.864860467327667,   27.0046972918068
64800.0,   25.72162748126712,   25.920042821581834,   26.11419239092743
66600.0,   27.16717517678787,   28.051484970872373,   28.946035002989774
68400.0,   23.763176164320313,   23.31857913650177,   22.85361486384939
70200.0,   28.103459110147444,   28.500742462231276,   28.92058409507307
72000.0,   23.383752708217234,   22.722836271439306,   22.036890163581877
73800.0,   25.07253409872555,   24.777165623984708,   24.490088783633702
75600.0,   22.172950171814065,   22.10978558554679,   22.036317330314674
77400.0,   23.6801175987228,   24.060952369370796,   24.449669429955748
79200.0,   26.686580995302826,   27.334282174850383,   27.99589536565463
81000.0,   23.06034187024774,   22.533963180786827,   21.987342865691094
82800.0,   25.1324192609142,   25.58460183075277,   26.04964816749954
84600.0,   24.42201065160288,   24.48987864885639,   24.552980752424084
86400.0,   20.71490019292532,   20.56670614244632,   20.404034772423255


==> figures/single_example/stochastic/p_br71_flow.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.53133577294993,   23.070614157681312,   22.604426647200164
1800.0,   24.11696330650168,   24.199197342122257,   24.285897059885684
3600.0,   25.87548446986141,   26.613338642367136,   27.36142823946263
5400.0,   24.894374930696106,   24.88722278870693,   24.87266392763885
7200.0,   25.38445432506205,   25.861087135141336,   26.342299357396303
9000.0,   23.294322018604124,   22.52221649956202,   21.736416258355558
10800.0,   24.538808352259938,   24.50625964456909,   24.481530388570416
12600.0,   23.69443310928783,   23.83712350481927,   23.97714880666505
14400.0,   22.120266816856578,   21.839883594788557,   21.55206488938591
16200.0,   26.3691167581518,   27.210907024616965,   28.074664360935362
18000.0,   23.00303517174615,   22.141488670241923,   21.25862248114402
19800.0,   25.919528720016757,   26.814428559030592,   27.728958954037584
21600.0,   23.816127636277017,   23.46352047679752,   23.096535162645264
23400.0,   23.318949863576496,   23.436754639200334,   23.554956047631077
25200.0,   22.56321477595862,   22.12600503634137,   21.683667796158964
27000.0,   25.15522271404324,   25.50811951135281,   25.874340624587038
28800.0,   22.967968662384575,   22.770335063322683,   22.561584357550647
30600.0,   27.02018336107822,   27.160760754608503,   27.31918436858054
32400.0,   23.742774060644905,   23.702720187799702,   23.648187016708597
34200.0,   27.036497175471474,   27.419560507321926,   27.81847256056003
36000.0,   23.784736336672697,   23.435428770349084,   23.069235953910024
37800.0,   23.227700349476105,   23.148467551954813,   23.068573042003628
39600.0,   25.305505839669223,   25.037546618388482,   24.776639757775765
41400.0,   22.958511778030122,   22.531597116561766,   22.094715427250794
43200.0,   21.53837719608488,   21.06599896641405,   20.588532656598904
45000.0,   21.3887897010018,   21.683928983051555,   21.981562806342538
46800.0,   25.342108455579485,   25.825779551202494,   26.32531576956178
48600.0,   25.208817216989683,   25.668227536075364,   26.126921485584965
50400.0,   23.060624826929516,   22.69926427155526,   22.326150693104136
52200.0,   25.193717563435147,   25.38604188792753,   25.589152872111885
54000.0,   28.5916454357803,   29.02195477352628,   29.467976135445245
55800.0,   24.402420622077198,   24.57728654774071,   24.733007255541146
57600.0,   26.89785387154212,   27.078525333817172,   27.270156115583912
59400.0,   25.02376844467337,   24.743301503044513,   24.452623543287825
61200.0,   22.89081028204863,   22.313544333406544,   21.726956232823458
63000.0,   25.134118610858724,   25.294428705657182,   25.46648967978499
64800.0,   19.51012285466097,   18.95145349657175,   18.369552104170765
66600.0,   19.736166297837947,   18.986764524956584,   18.237818690207835
68400.0,   19.76331612756596,   19.864603526792912,   19.968719743171516
70200.0,   25.177376655183732,   25.895469199690105,   26.63587377006336
72000.0,   22.598074012932983,   22.39704386666859,   22.18175216844076
73800.0,   24.390760094689956,   24.613330417922267,   24.844738189954242
75600.0,   25.11622995509155,   25.194880577125748,   25.27561427543664
77400.0,   22.541628710470647,   22.14820550274797,   21.742988209621373
79200.0,   21.9205226595862,   21.500074545981047,   21.077463818066377
81000.0,   25.303639620676798,   26.15445280067354,   27.023579586798654
82800.0,   23.396166267261357,   23.16649475513268,   22.92437091956176
84600.0,   23.015303955281297,   22.802060264745332,   22.587679890888204
86400.0,   26.61909671863203,   27.09144416406162,   27.581115723320963


==> figures/single_example/stochastic/p_br71_pressure.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.51162596428189,   33.48687024005448,   33.46304509456744
1800.0,   33.46639844413829,   33.43970940768707,   33.412788296622985
3600.0,   33.053971943223246,   33.022241810030295,   32.98872792548974
5400.0,   33.0563694296047,   33.02789689873274,   32.999466944635984
7200.0,   32.78889796486995,   32.758399823735026,   32.72675790028536
9000.0,   33.22044263492291,   33.19634831397262,   33.17384170103267
10800.0,   33.24054826978094,   33.212856269249485,   33.185154646783666
12600.0,   33.159457099962495,   33.133411929832015,   33.107041211436616
14400.0,   33.31527062218383,   33.29298791036067,   33.27125654006948
16200.0,   32.847009018695815,   32.81363283521177,   32.77813271247034
18000.0,   33.3268630350475,   33.30360914246616,   33.28212342832605
19800.0,   32.82770590950423,   32.79534470288626,   32.76072746819099
21600.0,   33.023022705404664,   32.99726540302435,   32.97230161105805
23400.0,   32.95653055522891,   32.93108475342951,   32.90534622304139
25200.0,   33.201450361510766,   33.1783396598405,   33.15609661868812
27000.0,   33.00616899119709,   32.97640438750722,   32.94576448196643
28800.0,   33.11460686186284,   33.0904680258261,   33.06674928748307
30600.0,   33.04030111702916,   33.006519691208275,   32.97232820544404
32400.0,   33.05889643884383,   33.033021333775054,   33.00723463736639
34200.0,   32.847358976364575,   32.81306724453723,   32.77777856582791
36000.0,   33.039770542342815,   33.01414217927696,   32.98927122019199
37800.0,   33.08402395118334,   33.05909018018742,   33.03428050993092
39600.0,   33.236870467812196,   33.20777234387811,   33.1792294980242
41400.0,   33.47409476097756,   33.4504904755567,   33.427720951946455
43200.0,   33.73785733405916,   33.71712861100337,   33.697253299315136
45000.0,   33.57254243729581,   33.55113240584449,   33.52910389402217
46800.0,   33.305124710687664,   33.275022510200735,   33.243786104627375
48600.0,   33.04649848956521,   33.01671882002688,   32.985889458923864
50400.0,   33.24695941838021,   33.22291680575255,   33.19963189422158
52200.0,   33.14149541667794,   33.11199754053739,   33.08200214085755
54000.0,   32.90349808947543,   32.865443301805804,   32.82622873383029
55800.0,   32.79977459384467,   32.77209633127131,   32.744053354739776
57600.0,   32.70098636951839,   32.66717094228422,   32.63287562995811
59400.0,   32.85646769090608,   32.82788274588965,   32.79991832740649
61200.0,   33.178969064655476,   33.15541627639848,   33.13299926389357
63000.0,   33.09167997135667,   33.062289573824735,   33.03246070512721
64800.0,   33.399682433612384,   33.382680505966206,   33.366668061949326
66600.0,   33.82056777357613,   33.80321877233262,   33.78710949442528
68400.0,   33.764181753721644,   33.745980541623744,   33.727540080641454
70200.0,   33.36687893625538,   33.33682420959812,   33.30507992013573
72000.0,   33.47636136402939,   33.45326994383393,   33.43062198393789
73800.0,   33.353536675495626,   33.325951352907296,   33.29783289411283
75600.0,   33.309995460251244,   33.281061980630085,   33.25193704860069
77400.0,   33.527986780816114,   33.50522453575536,   33.483240283543324
79200.0,   33.76336500127952,   33.74184701250009,   33.72109650940927
81000.0,   33.28998822414611,   33.25952712004934,   33.227023393435374
82800.0,   33.41622126379339,   33.39149744034307,   33.36729289299334
84600.0,   33.53566000479577,   33.51164804172554,   33.48803702771744
86400.0,   33.27470143088032,   33.241713467939334,   33.20753016134125


==> figures/single_example/stochastic/pressure1.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.16921624192199,   33.13633335063486,   33.10303325310321
1800.0,   33.362226727546805,   33.33536005564442,   33.3092395633033
3600.0,   33.308984783034,   33.28245876741691,   33.255685780974495
5400.0,   33.298310856259754,   33.271336987439206,   33.244302607885345
7200.0,   32.96321384802653,   32.92601711505372,   32.88721534314208
9000.0,   32.816589720172,   32.781409185516495,   32.74559080857467
10800.0,   32.8922127496764,   32.856617205553356,   32.82132583031
12600.0,   32.91595972527673,   32.88836583830801,   32.86086321741411
14400.0,   33.01116067196241,   32.97982006025335,   32.94881992799264
16200.0,   33.01398822704426,   32.988030528028595,   32.96207214779326
18000.0,   33.03177181118535,   33.00247417988356,   32.97320502416606
19800.0,   32.74656274510935,   32.71416903611043,   32.68051423158272
21600.0,   32.67184438005874,   32.63966691127214,   32.60717343925188
23400.0,   32.793869092672516,   32.76820253396753,   32.743007413021985
25200.0,   32.90528854176071,   32.87232209251672,   32.83974382497726
27000.0,   32.86635875763339,   32.841543852920005,   32.81658288769872
28800.0,   32.64894485500095,   32.61531996195156,   32.58068526013332
30600.0,   32.78450354622072,   32.76212666367997,   32.74027926592351
32400.0,   32.754041328443066,   32.73049237893257,   32.70679394576613
34200.0,   32.504886571015476,   32.47379796777291,   32.44161050489984
36000.0,   32.50942329865439,   32.47918884484316,   32.448974657189616
37800.0,   32.35445537290324,   32.32647165974247,   32.29785395827105
39600.0,   32.21770139222571,   32.18871145802789,   32.159153358798726
41400.0,   32.151525448877464,   32.12139155439298,   32.090965696679206
43200.0,   32.140566842536636,   32.112410199299596,   32.08419876828535
45000.0,   32.12774248200278,   32.092816358538556,   32.057763610635504
46800.0,   32.203445616219675,   32.182610272566144,   32.162074731432185
48600.0,   32.160759221905344,   32.12829322539587,   32.09555088596714
50400.0,   31.784084099051153,   31.750167832055705,   31.7145524217603
52200.0,   31.664899357641527,   31.6310335557743,   31.596649541273305
54000.0,   31.40289775776173,   31.366215931434002,   31.32828935393674
55800.0,   31.366634390332642,   31.331545169878748,   31.296288786381286
57600.0,   31.292044068038287,   31.261790344077344,   31.231218341786388
59400.0,   30.988354391014656,   30.959814233726952,   30.93001447922057
61200.0,   30.899627347035356,   30.860859994461528,   30.821608571412604
63000.0,   31.329112938200943,   31.306534839660692,   31.28554942386266
64800.0,   31.050850363886344,   31.017026765241482,   30.981835202444802
66600.0,   31.326827687814376,   31.29586923816799,   31.266070322169146
68400.0,   31.4133000387455,   31.385672896856157,   31.35834526414601
70200.0,   31.744900775987873,   31.72003555099538,   31.696385483727852
72000.0,   31.831039975326938,   31.798579039586762,   31.766378020456045
73800.0,   31.899300015431834,   31.867762646172388,   31.836473242141274
75600.0,   31.84999808333768,   31.81639065794438,   31.782514284805178
77400.0,   31.88628161670363,   31.857139925142118,   31.828140672710077
79200.0,   31.75895277473734,   31.72000257080603,   31.680356699685216
81000.0,   31.648273598841318,   31.60960827555296,   31.57039333880516
82800.0,   31.754261229625588,   31.724988198608965,   31.696167929895783
84600.0,   31.68858158424013,   31.659731573935296,   31.630576048150868
86400.0,   31.538843463708652,   31.50684294261428,   31.47416190074149


==> figures/single_example/stochastic/pressure10.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.06852139974942,   33.04022977884134,   33.01117335254443
1800.0,   32.95679180018379,   32.92670356300249,   32.89614396088297
3600.0,   33.06432160923399,   33.035316236603705,   33.0067273632657
5400.0,   33.227653727056094,   33.20172302086813,   33.176383798867
7200.0,   33.33648609829364,   33.31502021683973,   33.29391180757269
9000.0,   33.313571331810685,   33.28592470326542,   33.25812746369247
10800.0,   33.5447354451123,   33.519451583761985,   33.495011929320704
12600.0,   33.01021513906116,   32.97188867378378,   32.930966623809724
14400.0,   32.94318505508297,   32.91282677181561,   32.88225833965216
16200.0,   33.05681908733033,   33.03309568137077,   33.009796666603656
18000.0,   32.994944828342575,   32.969179430910536,   32.94313730098353
19800.0,   32.76151806618407,   32.73518826843176,   32.70794102916247
21600.0,   32.883691253543944,   32.85268695836442,   32.82215794441902
23400.0,   32.889510288251145,   32.85516942753963,   32.82078705568112
25200.0,   32.98635585339881,   32.959578501476365,   32.93317892767726
27000.0,   33.14493981579847,   33.11684717877179,   33.08933023081771
28800.0,   32.86328908002391,   32.82056473361944,   32.776334382800066
30600.0,   32.839841329159654,   32.81238054088073,   32.78489722021532
32400.0,   32.67870868593745,   32.65079969552008,   32.62222686652726
34200.0,   32.69907775434216,   32.67098605871937,   32.6429656926687
36000.0,   32.69691595142469,   32.66059810571827,   32.624187537077596
37800.0,   32.730588477248155,   32.707662603644195,   32.68489103243706
39600.0,   32.57624919532943,   32.545370596117976,   32.513783078330654
41400.0,   32.889433248483215,   32.8616635475105,   32.835111995358474
43200.0,   32.938876691202005,   32.91183634500086,   32.88493049035146
45000.0,   32.73355882666466,   32.700479732054525,   32.6664549428719
46800.0,   32.822504018884665,   32.79221211803439,   32.76228708366806
48600.0,   32.65733792155804,   32.62963540492402,   32.601255920320206
50400.0,   32.80977910345433,   32.78991397114373,   32.77059061148765
52200.0,   32.80557315002558,   32.77957376484399,   32.75349481984454
54000.0,   32.89921877809427,   32.8731035764339,   32.84732142325115
55800.0,   33.09263816532019,   33.07145880004432,   33.05093394081369
57600.0,   33.05394703315388,   33.02852214045197,   33.00289313260213
59400.0,   33.080616264261316,   33.0535295167368,   33.026519772560235
61200.0,   33.044573100945954,   33.01855475663169,   32.99237881295771
63000.0,   33.055517132338515,   33.02221799123875,   32.988901381572575
64800.0,   33.007240311774886,   32.983150033982625,   32.958897276470495
66600.0,   32.78969601497373,   32.761604752869005,   32.73261368774614
68400.0,   32.96011038338999,   32.9261623409219,   32.89290231652019
70200.0,   33.05926849136313,   33.03305835160017,   33.00721408539521
72000.0,   33.31943832259397,   33.29871074367568,   33.27885397376895
73800.0,   32.92610994654522,   32.89992985597605,   32.872162691645954
75600.0,   33.217249248826334,   33.19687754402066,   33.177530262468096
77400.0,   33.45611872971145,   33.43183238740311,   33.408342466638544
79200.0,   33.182845968911046,   33.14602490552935,   33.10785425551499
81000.0,   32.968184986393304,   32.93492253686926,   32.900751066673955
82800.0,   32.814930298591555,   32.78709175083209,   32.75866759763657
84600.0,   33.03525557661487,   33.011339735687635,   32.9882334828673
86400.0,   33.267186019046555,   33.244193305928206,   33.22198243288149


==> figures/single_example/stochastic/pressure11.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.04187167319621,   33.011750930000765,   32.980723187225735
1800.0,   33.352902706258625,   33.325365534795125,   33.29903131875064
3600.0,   33.16054920054216,   33.13138811565894,   33.10138557255516
5400.0,   33.32899627287777,   33.299921908195834,   33.271508117506
7200.0,   32.99514370337135,   32.96022256778217,   32.9237509804587
9000.0,   33.05749509682656,   33.03222030984534,   33.00723268674657
10800.0,   32.967150033500864,   32.93802000356185,   32.90847655471291
12600.0,   33.06515857625072,   33.036476694771515,   33.0081674122448
14400.0,   32.97765658267086,   32.94620743876054,   32.914339912277825
16200.0,   32.67683196641924,   32.64751692217551,   32.61696872008511
18000.0,   32.89627993716856,   32.87240920203617,   32.84936838335463
19800.0,   33.058769983884005,   33.033725895703064,   33.0092327051237
21600.0,   32.851709073939084,   32.82177472799505,   32.7909289140261
23400.0,   32.62738469896695,   32.591677335714905,   32.55492931685343
25200.0,   32.18048892692409,   32.14124420530391,   32.0998557364639
27000.0,   32.61424263842802,   32.58803796146559,   32.5635501527511
28800.0,   32.13474365654748,   32.094389672317654,   32.05158095439684
30600.0,   32.407699685999916,   32.38033601483623,   32.354115267047206
32400.0,   32.56639510542339,   32.538099484765844,   32.51036699823096
34200.0,   32.76785538300677,   32.74419963100184,   32.72125372882517
36000.0,   32.776487299740765,   32.75400590342747,   32.73152008800874
37800.0,   32.61821087477608,   32.59015302432665,   32.56141928418145
39600.0,   32.912056183606055,   32.89609401963266,   32.881064274410186
41400.0,   32.81794226987341,   32.78916979169666,   32.759910678527284
43200.0,   32.59625852236621,   32.55835028662427,   32.519352247146664
45000.0,   32.477674056500845,   32.44382194708651,   32.4094613006361
46800.0,   32.38451618665452,   32.352461903387905,   32.320000133911314
48600.0,   32.61574599132779,   32.59200956049907,   32.56913481569143
50400.0,   32.31326691483503,   32.28316526962314,   32.25173265635375
52200.0,   32.133892045267054,   32.10342936672942,   32.07222441210472
54000.0,   32.174940755826334,   32.14591486570309,   32.11705168181425
55800.0,   32.18128757658798,   32.1544166004729,   32.12754987537868
57600.0,   32.303399479170565,   32.27703204757471,   32.25111007834513
59400.0,   32.11354234805055,   32.08072371409571,   32.04701283184835
61200.0,   31.900721091185805,   31.86544939732977,   31.82919792060744
63000.0,   31.918315973684745,   31.885623613249447,   31.853005487285028
64800.0,   32.131629302257906,   32.10279518722852,   32.07479861718261
66600.0,   32.13439359838956,   32.10665958940329,   32.07889106768197
68400.0,   31.780281053059152,   31.746307937981182,   31.7107089731524
70200.0,   31.624232449878384,   31.585110639547132,   31.545221391876048
72000.0,   31.31165090192337,   31.276053093765544,   31.239029656791224
73800.0,   31.27676007916108,   31.248250440757037,   31.219634857027163
75600.0,   31.397475168406903,   31.365813257316773,   31.334615300946346
77400.0,   31.734017921565137,   31.708408434100143,   31.684060020100972
79200.0,   32.16422543624809,   32.13801494855485,   32.11336797254483
81000.0,   31.84023691942818,   31.807515967639326,   31.773284273598275
82800.0,   31.798978944422565,   31.77550008040747,   31.751921754430356
84600.0,   32.02388757477593,   31.99637957080158,   31.969710281718896
86400.0,   31.997050927957343,   31.970305302582812,   31.943409775892928


==> figures/single_example/stochastic/pressure12.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.51796377860786,   33.49207587852017,   33.46715537695055
1800.0,   33.68877193305169,   33.66445474462402,   33.6407138814415
3600.0,   33.591123933158904,   33.5676812492651,   33.54385341804888
5400.0,   33.45164342854932,   33.424111654818276,   33.396008279103164
7200.0,   33.46041342185631,   33.43043102124098,   33.400460712590174
9000.0,   33.68089959567589,   33.65329380179136,   33.62651867674241
10800.0,   33.82538829202868,   33.80366206261917,   33.78241435864944
12600.0,   33.482160661266896,   33.449254771308965,   33.41479450596895
14400.0,   33.56392488663784,   33.538085858518414,   33.51259870750502
16200.0,   33.482996168434,   33.4558051309595,   33.42826281003858
18000.0,   33.66609193666,   33.64175669091113,   33.6180859720357
19800.0,   33.51925590759451,   33.48820219394825,   33.45646613911795
21600.0,   33.49226004276755,   33.45876585241886,   33.42512750890884
23400.0,   33.8470592271925,   33.82604815889447,   33.80626606259418
25200.0,   33.75831573969394,   33.73112895463562,   33.703513148572746
27000.0,   33.96706365766041,   33.943796925379516,   33.92127596751569
28800.0,   33.48387848085843,   33.44899781437173,   33.41188907713812
30600.0,   33.743992494749136,   33.715063010908096,   33.687205846711734
32400.0,   33.77483773129909,   33.74976656834655,   33.72477407908871
34200.0,   33.688906169148225,   33.661570863469564,   33.63386748536772
36000.0,   33.957614655513524,   33.93510804673567,   33.9135464017994
37800.0,   33.78291493211806,   33.75893837976805,   33.73427232313872
39600.0,   33.698375719097534,   33.67193567215151,   33.64516239696644
41400.0,   33.644962710748565,   33.61762204850307,   33.590057456991275
43200.0,   33.99925046575198,   33.97045003458125,   33.94299771640533
45000.0,   34.12826509074412,   34.109208713825716,   34.09055211325151
46800.0,   34.198312535017195,   34.17623941600758,   34.154366524544
48600.0,   33.93395804929609,   33.89986847246802,   33.86455223875036
50400.0,   34.25179444592593,   34.229211774723524,   34.207789011455375
52200.0,   34.35407025214844,   34.330946090684364,   34.30812645941896
54000.0,   34.325416007120765,   34.30372591411791,   34.281916290634946
55800.0,   34.4025614209799,   34.37518041916633,   34.34804991970269
57600.0,   34.27723513631509,   34.25226930149248,   34.226823075883964
59400.0,   34.256800968170346,   34.233441553362006,   34.21001161583862
61200.0,   33.7727111287943,   33.73742851996973,   33.69993363900222
63000.0,   33.99010187134604,   33.95920731605299,   33.92923356357522
64800.0,   33.63214183229703,   33.59591779297483,   33.558014391375494
66600.0,   33.94452270445175,   33.92394675245903,   33.904497115910075
68400.0,   33.85752481328272,   33.831022775478736,   33.804109516921166
70200.0,   33.92139459221445,   33.894843439631565,   33.868521188390034
72000.0,   33.727365660563045,   33.69768639213418,   33.667179182219265
73800.0,   33.858293590924696,   33.83436607227634,   33.810934796705915
75600.0,   33.662814217076175,   33.63353810885005,   33.6034169319105
77400.0,   33.7118142086746,   33.686743889255354,   33.66187260880299
79200.0,   33.46229825433518,   33.43432598730208,   33.405330493043394
81000.0,   33.61679649522662,   33.59102747490618,   33.56584959007019
82800.0,   33.53995842446513,   33.504628188715294,   33.468863874489266
84600.0,   33.43897712565565,   33.41436329160545,   33.38940579944
86400.0,   33.83386318688551,   33.81116921635488,   33.789847070874174


==> figures/single_example/stochastic/pressure2.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.16771188296571,   33.13917038301922,   33.11025591049766
1800.0,   33.28233807972591,   33.25280010645544,   33.22369695272389
3600.0,   33.25131861192102,   33.22627625900362,   33.20110240539783
5400.0,   33.0901801045324,   33.054570498878675,   33.01816690229567
7200.0,   33.34074690338079,   33.31530037486836,   33.29082200781174
9000.0,   33.51298418279051,   33.4893729140588,   33.466338393804776
10800.0,   33.30481840179404,   33.27668655691751,   33.24767181330691
12600.0,   33.36822211692844,   33.340524350599054,   33.313072939515344
14400.0,   33.526200409665435,   33.50258378556042,   33.479523614483284
16200.0,   33.569162319011774,   33.54240838423294,   33.515764678570626
18000.0,   33.60373968784015,   33.57908310078714,   33.55453726050771
19800.0,   33.89067841401805,   33.86937668201004,   33.8490396821342
21600.0,   33.52076681246927,   33.49458161600384,   33.46691009167191
23400.0,   33.673448126209955,   33.645484373047154,   33.61812039730797
25200.0,   33.426369212847,   33.394739457702364,   33.36201680386243
27000.0,   33.43489282120386,   33.400674860600326,   33.36647225870709
28800.0,   33.65030803859121,   33.62556817395208,   33.601631858355894
30600.0,   33.59355486962406,   33.56802898013468,   33.5422420428448
32400.0,   33.840017761895595,   33.815174909511256,   33.791218758841964
34200.0,   33.495911435478824,   33.46629648752835,   33.43521488105118
36000.0,   33.754097352907316,   33.73184708134864,   33.71054211724277
37800.0,   33.72248656434934,   33.698158272812066,   33.67365863826691
39600.0,   33.771182161747454,   33.748034048363465,   33.72504981557581
41400.0,   33.63754126102788,   33.60641753003513,   33.574676179322175
43200.0,   33.718414153705986,   33.6907739179505,   33.6634508493934
45000.0,   33.75297507742121,   33.722348611089195,   33.691810119658065
46800.0,   33.933182701073946,   33.907599891048164,   33.882679270562015
48600.0,   33.92679844539358,   33.899369617883416,   33.871864418644456
50400.0,   33.75374134213363,   33.730342831734376,   33.70631835061122
52200.0,   33.92299393222519,   33.9019830481842,   33.881556616066696
54000.0,   34.20432835066467,   34.183911841661285,   34.16439459246251
55800.0,   33.73490093592827,   33.70513299405729,   33.673365578213804
57600.0,   33.92859978091512,   33.90339361602912,   33.87894959715337
59400.0,   34.33006164965874,   34.307233407783855,   34.285765580956635
61200.0,   34.56605038824091,   34.54571160406174,   34.52610117666329
63000.0,   34.12107485411643,   34.08750559968892,   34.0519229698363
64800.0,   33.93624916703213,   33.90471219155903,   33.872440218597305
66600.0,   33.94724886940546,   33.92019559907013,   33.89319877036167
68400.0,   33.64665829086539,   33.61229565199131,   33.576563511976765
70200.0,   33.56166165634685,   33.52973728832861,   33.497471401850625
72000.0,   33.65184470115776,   33.63083728054339,   33.610170635577965
73800.0,   33.66811568278495,   33.641405105170605,   33.61470006785642
75600.0,   33.83307991313797,   33.80952609222861,   33.78655328213804
77400.0,   33.72598322948425,   33.698931044785624,   33.67141218286312
79200.0,   33.63534926919793,   33.61187392001197,   33.58807952947894
81000.0,   33.320288190071544,   33.29063029340418,   33.25965270169555
82800.0,   33.6359558927668,   33.61405141293181,   33.59328148372562
84600.0,   33.46039744501513,   33.4334681079016,   33.40578444878235
86400.0,   33.30883167058894,   33.28360081968234,   33.2578080859548


==> figures/single_example/stochastic/pressure3.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   32.97343439006067,   32.938487554733896,   32.90223731135789
1800.0,   32.86676461100022,   32.8291547580386,   32.791035788593454
3600.0,   32.93367345170494,   32.9040258050584,   32.87466407167929
5400.0,   32.95554032629853,   32.928428672188964,   32.90137911365674
7200.0,   32.76001577086301,   32.72836093401567,   32.69583224793727
9000.0,   32.441671550689755,   32.410545360950806,   32.378076268096926
10800.0,   32.768081314283016,   32.737291934483125,   32.70783564420346
12600.0,   32.40989241453128,   32.37352710709995,   32.335440345784136
14400.0,   32.23239936557573,   32.20223494311954,   32.171373381407335
16200.0,   32.88155669056654,   32.85630174747939,   32.83344009469304
18000.0,   32.943814311665676,   32.920970212608104,   32.8982677420362
19800.0,   32.70582399759488,   32.67583780062004,   32.644812608651954
21600.0,   32.55687562104162,   32.52755432543541,   32.497631170167786
23400.0,   32.75195471736684,   32.72776468538316,   32.704304116596134
25200.0,   32.57666023222599,   32.55077442217183,   32.52416766501306
27000.0,   32.39039116975427,   32.36063057184646,   32.33008295353596
28800.0,   32.379854929051966,   32.35385614429426,   32.32783019230539
30600.0,   32.18587365159192,   32.15018678988669,   32.1135500158986
32400.0,   32.585239447922476,   32.563824173537434,   32.54384369624262
34200.0,   32.7084531231776,   32.684360992709344,   32.66064376164107
36000.0,   32.642420688661566,   32.61915126225845,   32.59561444466571
37800.0,   32.829386049773625,   32.80583946517661,   32.78295371847529
39600.0,   32.777029275577874,   32.74876916675718,   32.72023631248455
41400.0,   32.56454176016948,   32.53678629213364,   32.50817290086458
43200.0,   32.565781417657526,   32.538147553987216,   32.51051716220948
45000.0,   32.7328743046286,   32.71001605245905,   32.687753486778654
46800.0,   32.18954943746497,   32.15561260209037,   32.11918051100763
48600.0,   32.42319186875697,   32.396889611198525,   32.37154682980331
50400.0,   32.638614993190465,   32.612822615923534,   32.58779399442108
52200.0,   32.68493637433764,   32.66016824079344,   32.63553195074774
54000.0,   32.99926092937748,   32.9780979366676,   32.95799860005869
55800.0,   32.55327016327063,   32.52729184032931,   32.49951525859561
57600.0,   32.03417496300795,   31.995747693661734,   31.954841809086
59400.0,   31.98234682935144,   31.94650588029847,   31.91046119988045
61200.0,   32.208458796720294,   32.178337554889396,   32.149136181612704
63000.0,   31.982108876971914,   31.944846508978642,   31.90644488565757
64800.0,   31.803100664042482,   31.7697077863542,   31.735541270325204
66600.0,   31.891201658065814,   31.861386637858264,   31.83193587702883
68400.0,   32.00243626408097,   31.975916002816223,   31.94980422701098
70200.0,   31.800564302243405,   31.767061927035822,   31.732600012776345
72000.0,   32.04925399035703,   32.019760888633854,   31.991281850241524
73800.0,   32.40219296844899,   32.37927057123156,   32.35758367835983
75600.0,   32.296089790019394,   32.26681078567895,   32.237008188217956
77400.0,   31.6956071615787,   31.654680807939773,   31.610748928804146
79200.0,   31.838974683944755,   31.813737995607553,   31.789152158951907
81000.0,   32.00655083335579,   31.979882449930088,   31.953812842957134
82800.0,   32.38100052280443,   32.359408494772474,   32.33909567559717
84600.0,   32.53804827709501,   32.5148586023619,   32.49216707745375
86400.0,   32.91781415566403,   32.89674449756668,   32.876938496606186


==> figures/single_example/stochastic/pressure4.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   32.72082639845159,   32.6813708162467,   32.639309121354756
1800.0,   32.688116553095014,   32.66327515568053,   32.638407379670035
3600.0,   32.76903228528994,   32.73984010796681,   32.710927105288
5400.0,   32.75882399608591,   32.72592145168568,   32.69291533920761
7200.0,   32.92382262953615,   32.89747239785855,   32.871753944531505
9000.0,   33.127606036399385,   33.10008594170776,   33.07330326465037
10800.0,   32.7691618214422,   32.742173362112396,   32.713736770855924
12600.0,   33.09727286497113,   33.070350110820804,   33.044691057618785
14400.0,   33.103757501580276,   33.07226051390741,   33.040702110426416
16200.0,   33.07945935913111,   33.04942438603757,   33.01926727142036
18000.0,   33.14142432355436,   33.11167888656373,   33.08215740905796
19800.0,   33.09936956123887,   33.07123367437659,   33.042905938876196
21600.0,   32.86852269315626,   32.83285592141626,   32.796096695179294
23400.0,   33.4763190560418,   33.453790150545174,   33.433423244212356
25200.0,   33.240241287865935,   33.2126123288306,   33.18394605414548
27000.0,   33.17832805247684,   33.14883601893888,   33.11908629762539
28800.0,   33.2390134493691,   33.21588413837432,   33.192984969107336
30600.0,   33.06301701733131,   33.033601779109354,   33.003416503249916
32400.0,   32.95358319141064,   32.92470306065605,   32.895380555390396
34200.0,   32.83169322710888,   32.80022438962559,   32.76821638645802
36000.0,   33.01072145593247,   32.98602745954333,   32.962012488992194
37800.0,   33.074533056080256,   33.04420684039861,   33.01406519507356
39600.0,   32.85316781051032,   32.82591598999901,   32.797778924825934
41400.0,   33.007792925562285,   32.98341071085282,   32.959609945886776
43200.0,   32.89739895685082,   32.8629755574438,   32.82797351021175
45000.0,   32.825293897528645,   32.802945719521766,   32.780381054414704
46800.0,   33.066555087719365,   33.04655224659184,   33.02735286260286
48600.0,   32.86098458943099,   32.82933715041945,   32.7967228017721
50400.0,   32.77029696316173,   32.74294160933926,   32.71524835156592
52200.0,   32.90809731541845,   32.881379722069184,   32.855177618405875
54000.0,   32.828002397488326,   32.79998239547039,   32.77160028960242
55800.0,   32.90597300542314,   32.88206080686201,   32.858438282925476
57600.0,   33.21635080790214,   33.19070691153621,   33.16617747956231
59400.0,   33.3737918545919,   33.348550134779124,   33.32383772825859
61200.0,   33.40434975857756,   33.38281110079159,   33.36135877099742
63000.0,   33.06687796234664,   33.03473978783511,   33.00109736214404
64800.0,   33.199115833310024,   33.17466665045928,   33.150750406998924
66600.0,   33.059059576123914,   33.03299269379444,   33.00634842654148
68400.0,   33.24197567524392,   33.21919782981672,   33.19707698843756
70200.0,   33.281169844311364,   33.254750734286645,   33.228422925568736
72000.0,   33.375740195334295,   33.34729864479971,   33.31918938621415
73800.0,   32.62819354530791,   32.59287988207838,   32.554128715513215
75600.0,   32.611970827686655,   32.58150584744717,   32.55104810560103
77400.0,   32.57912076939793,   32.55258881377334,   32.525923386525314
79200.0,   33.09550195752033,   33.072645960361214,   33.05159672888018
81000.0,   33.186696860560566,   33.162691163539925,   33.13893604901383
82800.0,   32.99711512371782,   32.96514208797492,   32.93229756098701
84600.0,   33.681712414814506,   33.65781584537973,   33.636371698771285
86400.0,   33.388229110762175,   33.35382964917413,   33.31799872558959


==> figures/single_example/stochastic/pressure5.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.13210161071482,   33.10162806611683,   33.07061311054506
1800.0,   33.14096366701658,   33.112756283666066,   33.08458074143906
3600.0,   32.99821003342144,   32.96751909277988,   32.93619872415156
5400.0,   32.92204935732914,   32.88986564638189,   32.857337874622715
7200.0,   33.42364678232239,   33.40361759986184,   33.385277566072055
9000.0,   33.30864531373918,   33.28101588299665,   33.25282777737931
10800.0,   33.6796920451692,   33.657298990499385,   33.636207996498165
12600.0,   33.90553675623424,   33.883970228401616,   33.863120103264706
14400.0,   33.60878193419334,   33.58279484317654,   33.55561814074922
16200.0,   33.480145037548795,   33.45454110484043,   33.428467405077235
18000.0,   33.16436194696765,   33.13130050762321,   33.09683846976141
19800.0,   33.66610641094507,   33.64688413316279,   33.629350280332034
21600.0,   33.65844030632336,   33.63639212631535,   33.6142348174978
23400.0,   33.6219531221914,   33.59844139933835,   33.574776731899256
25200.0,   33.96859658965036,   33.9443351422473,   33.92129731257951
27000.0,   33.739514693952586,   33.711554744571934,   33.682620560650314
28800.0,   33.77634280861741,   33.751042945270186,   33.7258950572415
30600.0,   33.61498927909454,   33.57842307401587,   33.541045030340506
32400.0,   33.776243798198166,   33.749263089437264,   33.72293041858722
34200.0,   33.76672134426047,   33.73544167450561,   33.70405464422654
36000.0,   33.729699823973135,   33.70453214275644,   33.67923127574814
37800.0,   33.98810247608726,   33.96852349168744,   33.94979698209176
39600.0,   33.92702747582896,   33.89701419904467,   33.86665603766594
41400.0,   34.15614640027538,   34.129674233925016,   34.104059431772235
43200.0,   34.186691594638305,   34.16692793349656,   34.14724951152331
45000.0,   33.97831895967219,   33.95390776158036,   33.92869409926438
46800.0,   34.028890003323056,   34.00048158118544,   33.97225196707961
48600.0,   34.068032405948735,   34.047061106055935,   34.02622926961562
50400.0,   33.71903982659096,   33.68728930361195,   33.6540049284901
52200.0,   33.340816502604994,   33.30541003633132,   33.268319551534766
54000.0,   33.60312683281089,   33.578705922584874,   33.555302859651086
55800.0,   33.921093626196914,   33.898607266866996,   33.877183261809144
57600.0,   33.80754373537379,   33.783317372669536,   33.75861659457163
59400.0,   33.47588452355342,   33.432468462427764,   33.38731199932646
61200.0,   33.42694985282199,   33.39632113760117,   33.36555454349651
63000.0,   33.723111684118535,   33.696123446766364,   33.670252160338386
64800.0,   33.66587440407373,   33.636726119163406,   33.60728112100782
66600.0,   33.56524615296922,   33.536032735261415,   33.506396841231116
68400.0,   33.41037415769715,   33.381162055931355,   33.3513135428348
70200.0,   33.37541022734442,   33.343723332648715,   33.31186591722238
72000.0,   33.6825509449579,   33.65093488228381,   33.62054357556338
73800.0,   33.583901459429406,   33.55115410308689,   33.51791816315004
75600.0,   33.44285356531398,   33.41083284682035,   33.37820426390529
77400.0,   33.788811058277965,   33.76140871160105,   33.73533330763491
79200.0,   33.53304063709589,   33.50203008155825,   33.46988073217123
81000.0,   33.233165451678595,   33.19658107167438,   33.158616686179435
82800.0,   33.05739624553614,   33.02042619311693,   32.98265471119494
84600.0,   33.56132253989864,   33.5372854327171,   33.515101346465194
86400.0,   33.41535557666848,   33.38590040529467,   33.35575241663077


==> figures/single_example/stochastic/pressure6.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.06451294029249,   33.031469168310174,   32.99755898276926
1800.0,   33.1176945633973,   33.095813408493235,   33.07416451894755
3600.0,   33.09848969007536,   33.066952511639556,   33.035255651303
5400.0,   32.4011385188735,   32.35497539086236,   32.305124364897
7200.0,   32.35384784026418,   32.324460358944044,   32.29500108060765
9000.0,   32.670229903830496,   32.64383725177124,   32.61863616398417
10800.0,   32.87787867077326,   32.85376490082617,   32.83036097522998
12600.0,   32.88439492118711,   32.8644816766233,   32.84456864915711
14400.0,   32.603904584853154,   32.570350809154874,   32.535490058704156
16200.0,   32.46582293221044,   32.4364906551389,   32.406619495744806
18000.0,   32.59618604512537,   32.56745193416898,   32.53922550558873
19800.0,   32.95979782695603,   32.938422023234416,   32.918287793236004
21600.0,   32.92081420656731,   32.89653231026748,   32.87203613194295
23400.0,   32.93156421181597,   32.903783315109585,   32.87600982944148
25200.0,   32.6966973409182,   32.667453143999104,   32.63722315697429
27000.0,   32.61687994165064,   32.584959961584886,   32.55268604659422
28800.0,   32.575502789835696,   32.54735306079732,   32.519037377653916
30600.0,   32.85824832128604,   32.837035845385714,   32.81680597096301
32400.0,   32.993657456253295,   32.96814541228111,   32.94306888424337
34200.0,   32.89620185881427,   32.8686952013445,   32.84076073072784
36000.0,   32.770459724821386,   32.74323082399174,   32.71549923485811
37800.0,   32.86471513364071,   32.834975242066676,   32.80558917589977
39600.0,   32.92443622492346,   32.8988963033446,   32.87356539484522
41400.0,   32.84694716854114,   32.81801041266814,   32.78871551972133
43200.0,   32.9758817595588,   32.952538308826284,   32.92967019154658
45000.0,   33.196193105177414,   33.17275317925157,   33.15006714768959
46800.0,   33.53235875813174,   33.50940382215648,   33.487588890976824
48600.0,   33.08524809026725,   33.042180222278404,   32.9967522438166
50400.0,   33.02124736464587,   32.993290438789664,   32.96516853992759
52200.0,   32.93107321523781,   32.900094585934546,   32.86870507739371
54000.0,   32.609720404204445,   32.575193914744375,   32.539212433328565
55800.0,   32.568996568548066,   32.53679037059206,   32.50442418227899
57600.0,   32.52466162808487,   32.491653391220346,   32.45842049026759
59400.0,   32.46048567699384,   32.42925036040945,   32.39772769591855
61200.0,   32.4552186073238,   32.428085490935565,   32.400930538060315
63000.0,   32.82149581665047,   32.796903579098334,   32.773639339866605
64800.0,   32.7942342085851,   32.767311195623826,   32.74020913568968
66600.0,   32.76867336490899,   32.738694241697054,   32.70857239822474
68400.0,   32.888463661258264,   32.856364205131726,   32.824724310273474
70200.0,   32.48249942225089,   32.44518186157983,   32.40592638919764
72000.0,   32.8461962911364,   32.818499425679505,   32.79226980207381
73800.0,   33.146556666172366,   33.122193394352315,   33.09887358771625
75600.0,   33.10735991243313,   33.07993305855463,   33.05228389210413
77400.0,   32.67280852141825,   32.642179651586915,   32.609702400245936
79200.0,   33.09085670635617,   33.06877417765805,   33.04820324085956
81000.0,   32.630073394041645,   32.599109320454374,   32.5661021328677
82800.0,   32.87758729734375,   32.85363967357984,   32.8306495776045
84600.0,   32.38252482273341,   32.343382840818975,   32.301773976439264
86400.0,   32.64470796797574,   32.6145897350638,   32.58559790775852


==> figures/single_example/stochastic/pressure7.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.57435330645881,   33.554578045651105,   33.535868565737395
1800.0,   33.579354772827905,   33.54951847783971,   33.51959622599035
3600.0,   33.32496742384831,   33.28805852817471,   33.249935492817855
5400.0,   33.30099411836725,   33.26900110753597,   33.236925037204834
7200.0,   33.351029365530465,   33.3294900307353,   33.30814828920912
9000.0,   33.994339774164885,   33.974126487696644,   33.95598795108315
10800.0,   34.0327053703605,   34.011798213871785,   33.99093334457082
12600.0,   33.83451846257279,   33.812943770180134,   33.79066093231286
14400.0,   34.01774802133556,   33.99680288751994,   33.97648413717454
16200.0,   33.852646332372736,   33.82418195203307,   33.79499336801172
18000.0,   33.900180140754095,   33.87952777335992,   33.85906839513581
19800.0,   34.07620171225433,   34.05133015105681,   34.02705690773202
21600.0,   33.72598041908917,   33.695034102061804,   33.66257161871686
23400.0,   33.672829374559,   33.64637150780488,   33.619746070552715
25200.0,   33.6877780593374,   33.66286885487984,   33.63800591672496
27000.0,   33.1023637454755,   33.064680538474576,   33.02421530804244
28800.0,   33.385738266697594,   33.36049232715127,   33.336388083469494
30600.0,   33.40784001381836,   33.37892474526591,   33.35002204720415
32400.0,   33.095445666755964,   33.061404057911204,   33.025947273115015
34200.0,   33.19236434666741,   33.16093592161406,   33.129921181498354
36000.0,   33.40634386822969,   33.37955554775653,   33.35356448065685
37800.0,   33.56619259980632,   33.53575400083827,   33.505889713395185
39600.0,   33.50465393318689,   33.476851315740774,   33.44877690441385
41400.0,   33.52193722606037,   33.492689191699135,   33.4634829363806
43200.0,   33.41354096653367,   33.387698937587025,   33.36143682415823
45000.0,   33.303121299621715,   33.27771474572976,   33.251886311527315
46800.0,   33.074562563425204,   33.04205971308791,   33.008538531141696
48600.0,   33.21221740768243,   33.186897787139166,   33.16212359614914
50400.0,   33.06387515067556,   33.03115780340776,   32.99773041105544
52200.0,   32.757743353879114,   32.72674933846733,   32.69447184522277
54000.0,   32.559648543756445,   32.52419190899134,   32.48783035733006
55800.0,   32.78054993315719,   32.74666597044128,   32.713717244894184
57600.0,   32.615376102426964,   32.5743075581683,   32.53234148586482
59400.0,   32.80868748596501,   32.77863416787762,   32.749399132688616
61200.0,   33.25588248063603,   33.23295212904612,   33.2115795715885
63000.0,   33.350553970732165,   33.324697874432466,   33.299113483342374
64800.0,   32.970233321293335,   32.939744436899026,   32.90762529482415
66600.0,   32.72524850425834,   32.696283347404524,   32.66635136487817
68400.0,   33.054966277940146,   33.02619928652116,   32.99872705860568
70200.0,   33.10172404151042,   33.078254494446824,   33.0549187848167
72000.0,   33.39730027433082,   33.37121089730403,   33.34618722448786
73800.0,   33.58059581945718,   33.55419886171374,   33.52843592072987
75600.0,   33.49950062517456,   33.47332656547342,   33.446803612362444
77400.0,   33.23120061779246,   33.203669886502986,   33.17506756920888
79200.0,   33.49021014592407,   33.47272276487015,   33.456095763383026
81000.0,   33.244760217879474,   33.20760808628821,   33.169193505108005
82800.0,   33.083047367259546,   33.05304181684175,   33.02240666686803
84600.0,   33.326996372581306,   33.30489843013496,   33.28367895848484
86400.0,   32.89544842960543,   32.860985573562374,   32.82451405846504


==> figures/single_example/stochastic/pressure8.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.080878984798545,   33.04653289236333,   33.01136832401446
1800.0,   33.07574766104693,   33.04062813292793,   33.00546260270558
3600.0,   33.32664442146843,   33.30361405103212,   33.281502529498695
5400.0,   33.58443651969118,   33.56014935417018,   33.53673994551836
7200.0,   33.39050327398682,   33.358945045758084,   33.32649144099739
9000.0,   33.42454258039682,   33.40205749077451,   33.37973143844395
10800.0,   33.28736598438178,   33.25733379548332,   33.22668116504982
12600.0,   33.328519407956115,   33.30564116244865,   33.28293459137296
14400.0,   33.217190203959966,   33.183849841981925,   33.149949776936964
16200.0,   33.502688223973344,   33.478952816162874,   33.45627207266024
18000.0,   33.454096737557315,   33.425301882154535,   33.39623502427493
19800.0,   33.482941922946345,   33.46107092902902,   33.439315599786404
21600.0,   33.434372020432505,   33.408051907876605,   33.381504092594305
23400.0,   33.87608466365164,   33.85584984198126,   33.83708184858581
25200.0,   33.60564031852443,   33.58095788106201,   33.55518874681771
27000.0,   33.64593906208184,   33.62012007357238,   33.594456613080055
28800.0,   33.46405078155869,   33.433410635577204,   33.4019722409056
30600.0,   33.207615673539465,   33.18153650677754,   33.154492303702064
32400.0,   33.19576118803895,   33.16783257165781,   33.13985274292351
34200.0,   33.412994383716814,   33.39046157611628,   33.36869517575855
36000.0,   33.834341799744294,   33.81240372900229,   33.791865462843255
37800.0,   33.767284745875195,   33.741351029055494,   33.71508217233627
39600.0,   33.87386542281918,   33.849284333177735,   33.82508505465468
41400.0,   33.62934548987313,   33.596297739064894,   33.562132036390935
43200.0,   33.885930007280166,   33.868249665919464,   33.851440586288234
45000.0,   33.79283832636463,   33.76128356394728,   33.72922691009835
46800.0,   33.981843957261226,   33.95562818414674,   33.93013035342214
48600.0,   34.405685943166766,   34.38473750584474,   34.36518157319017
50400.0,   34.70525865488413,   34.685806889171374,   34.6672631205827
52200.0,   34.21942934463648,   34.19084720806019,   34.1602480125058
54000.0,   33.94274549031886,   33.91157282568029,   33.87927579296161
55800.0,   34.19928408422522,   34.175108889204935,   34.151892762920575
57600.0,   34.07309741637257,   34.04871523842508,   34.02382362268638
59400.0,   34.38590104914893,   34.36450878995514,   34.3441806326885
61200.0,   34.51695261594969,   34.498683389100414,   34.480791899301266
63000.0,   34.42258887640158,   34.394974485533176,   34.3669233606888
64800.0,   34.48495772453107,   34.45809865628207,   34.43146679704401
66600.0,   34.42752193986767,   34.39662836133847,   34.365448797579
68400.0,   34.431960702201415,   34.4087206675345,   34.385513928104565
70200.0,   33.94115575056499,   33.902903193760416,   33.862305058119425
72000.0,   33.95325968048218,   33.923043294794674,   33.8929363618266
73800.0,   34.31798962093842,   34.2898291425388,   34.263045752916035
75600.0,   34.28580460210638,   34.25873992959439,   34.231492857172505
77400.0,   34.236328595955584,   34.2091062606292,   34.18167421347438
79200.0,   34.03724765626382,   34.005642294392786,   33.97317151100873
81000.0,   33.69522087270544,   33.66560832930501,   33.63461571702741
82800.0,   34.09563201339534,   34.075827468286796,   34.05738733213647
84600.0,   33.9080530000972,   33.8790102238514,   33.84911512042888
86400.0,   33.35592227062753,   33.31436398320032,   33.2700805655325


==> figures/single_example/stochastic/pressure9.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.25303708776101,   33.22789700829948,   33.20274127823263
1800.0,   32.75541601124017,   32.72547947443649,   32.69344283159576
3600.0,   32.59087935098954,   32.56291236290077,   32.53433088791855
5400.0,   32.66730584149806,   32.63493776948564,   32.60285499888676
7200.0,   32.635991570531885,   32.607110690063514,   32.57808292033992
9000.0,   32.40821777685402,   32.37755024621301,   32.34590126691389
10800.0,   32.72591725887786,   32.69887160368603,   32.673059329537786
12600.0,   32.90296328801216,   32.87807304896914,   32.85378954684388
14400.0,   32.908587200014466,   32.88494660708197,   32.861292985725115
16200.0,   32.692572214767694,   32.66139735266685,   32.62925937755706
18000.0,   32.55581786395206,   32.52443102146743,   32.492464055845204
19800.0,   32.87379335284925,   32.850796989297855,   32.828959078463264
21600.0,   32.855538201540725,   32.82521295851196,   32.79471661772875
23400.0,   32.87692214393183,   32.84823312850087,   32.819611520457315
25200.0,   32.94912098549683,   32.92112285000236,   32.89338191015767
27000.0,   32.713351655976304,   32.68111869122548,   32.64782745019229
28800.0,   33.023508171750805,   32.999491363830614,   32.97663588232605
30600.0,   32.5129423514821,   32.47339642420098,   32.43129267822814
32400.0,   32.71979283883895,   32.69624426573473,   32.67354533628047
34200.0,   32.438368518901406,   32.401606881313114,   32.363445331119756
36000.0,   32.551349189743895,   32.52712150458434,   32.50337117231127
37800.0,   32.59588287924706,   32.56952945499223,   32.54330101770692
39600.0,   32.57852184027627,   32.54692978892509,   32.515205368513556
41400.0,   32.4043115926391,   32.37500406120496,   32.34497201375313
43200.0,   32.462301692540166,   32.43094386308612,   32.399804490238076
45000.0,   32.358251577638484,   32.32801156888866,   32.297311400784515
46800.0,   32.464205647319766,   32.43315274780255,   32.40251315197031
48600.0,   32.89716811042685,   32.873354399908536,   32.85109314772386
50400.0,   32.774526614742626,   32.745599064775824,   32.7160835143952
52200.0,   32.814485717871555,   32.78497344947068,   32.75560510040419
54000.0,   33.23102159298225,   33.21463266999711,   33.199531008497154
55800.0,   33.321532108298655,   33.30084660227027,   33.28039065780271
57600.0,   33.416446206947114,   33.39541536151725,   33.37468252937152
59400.0,   32.87477031876699,   32.84250213377259,   32.80783536729855
61200.0,   32.983204013922816,   32.959781575762314,   32.93682649673514
63000.0,   32.919590315510014,   32.88634084130126,   32.852728902549536
64800.0,   32.806568787747054,   32.77576431076095,   32.74448028902008
66600.0,   32.31003501522272,   32.27427257263281,   32.23622280720856
68400.0,   32.556123240385254,   32.530255970069184,   32.50539078231417
70200.0,   32.337671509586784,   32.300095002275796,   32.26139306087647
72000.0,   32.7042297040847,   32.67957433324098,   32.65632137338255
73800.0,   32.87283713935066,   32.84393960024093,   32.81562280093763
75600.0,   32.9053986502322,   32.882549850360796,   32.85980438360068
77400.0,   32.69274186678036,   32.66591007397853,   32.63820894758433
79200.0,   32.33092842407047,   32.29657224624184,   32.26057782940926
81000.0,   32.623032956388826,   32.59876422761319,   32.575624078190714
82800.0,   32.37087803377569,   32.340444272157114,   32.308877250322254
84600.0,   32.33144566290096,   32.30320518448003,   32.274818807543184
86400.0,   32.41116037298347,   32.39088982410892,   32.37090860493705


==> figures/stochastic_power/N1.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.7432599541450565,   0.06674004585494353,   -0.5188464532528901,   -0.07784645325289014,   1.0302042984712312,   0.15433685228168312
1800.0,   -0.8359934194599992,   -0.025993419459999112,   -0.45954586412816467,   -0.01854586412816467,   1.0305898290835485,   0.14882847901248988
3600.0,   -0.9279134881649798,   -0.11791348816497971,   -0.4581019467410592,   -0.017101946741059193,   1.02849786818111,   0.1443586650587026
5400.0,   -0.7954871559329023,   0.014512844067097741,   -0.4339792151681118,   0.007020784831888227,   1.0321082264215815,   0.15228131788301533
7200.0,   -0.486,   0.32400000000000007,   -0.3147497568604459,   0.12625024313955413,   1.029829587446315,   0.15019151291598523
9000.0,   -0.7173417490336291,   0.09265825096637093,   -0.5864476263513613,   -0.14544762635136127,   1.02758956585366,   0.1523414830979249
10800.0,   -0.6780617112594711,   0.13193828874052893,   -0.279400480403441,   0.161599519596559,   1.0314883323645836,   0.14871995456212464
12600.0,   -0.7710874563634054,   0.03891254363659469,   -0.49122994677948384,   -0.050229946779483836,   1.0312367209784457,   0.15016760963009104
14400.0,   -0.6389036372082599,   0.17109636279174012,   -0.2646,   0.1764,   1.0331691596007524,   0.14889875180990117
16200.0,   -0.6626493584254525,   0.14735064157454758,   -0.2646,   0.1764,   1.0323846390303413,   0.13889337448451683
18000.0,   -0.6510649568917104,   0.15893504310828965,   -0.6174,   -0.17639999999999995,   1.0292477492729735,   0.1548587351597111
19800.0,   -1.0602457580826523,   -0.25024575808265226,   -0.39453234879203297,   0.04646765120796703,   1.0267616857520803,   0.14440356184472952
21600.0,   -0.9663436509138486,   -0.1563436509138485,   -0.47837292009286336,   -0.03737292009286336,   1.0291062512003841,   0.1492247062125455
23400.0,   -1.0131704698141994,   -0.2031704698141994,   -0.35969215938398325,   0.08130784061601676,   1.032291743705823,   0.1483078637992192
25200.0,   -0.6788132978713405,   0.13118670212865957,   -0.5168266298359843,   -0.07582662983598426,   1.0300322113353015,   0.15575974317989624
27000.0,   -0.8295947783989458,   -0.019594778398945745,   -0.6174,   -0.17639999999999995,   1.0275678829461101,   0.14733315298914484
28800.0,   -0.7654231813533314,   0.044576818646668626,   -0.2646,   0.1764,   1.034675889975178,   0.1501307888226057
30600.0,   -0.6321912512654273,   0.17780874873457275,   -0.4759580253560447,   -0.0349580253560447,   1.0320591828863843,   0.15262747252008538
32400.0,   -0.8578077188938831,   -0.04780771889388302,   -0.596349979024049,   -0.15534997902404896,   1.0287919811557846,   0.1479911219813104
34200.0,   -0.5557300650918187,   0.2542699349081814,   -0.6174,   -0.17639999999999995,   1.029839931565568,   0.1537337076313598
36000.0,   -0.6914884238345117,   0.11851157616548835,   -0.448178979082971,   -0.007178979082970993,   1.031941077672015,   0.15344312632454365
37800.0,   -0.6694067954307744,   0.14059320456922564,   -0.6174,   -0.17639999999999995,   1.0321939412126342,   0.15043050422534296
39600.0,   -0.6728163124700319,   0.13718368752996812,   -0.5140276523607031,   -0.07302765236070313,   1.0289210924751948,   0.15143475190069447
41400.0,   -0.976104533191658,   -0.16610453319165797,   -0.43714796041150505,   0.0038520395884949488,   1.0296027148812559,   0.1500858995152454
43200.0,   -0.7639159767436557,   0.04608402325634431,   -0.50416646147901,   -0.06316646147901,   1.0283047302557617,   0.15679864448650715
45000.0,   -0.6937076036438412,   0.11629239635615884,   -0.3376896192233637,   0.10331038077663629,   1.032093876130469,   0.14917706098654476
46800.0,   -0.794755778013208,   0.015244221986792095,   -0.3917170715382303,   0.04928292846176968,   1.0296677287011866,   0.1476031714700252
48600.0,   -0.7849251586677339,   0.025074841332266118,   -0.5582551901255609,   -0.1172551901255609,   1.026915785304652,   0.14179582846316582
50400.0,   -0.6492158670132593,   0.16078413298674077,   -0.41113691870187347,   0.029863081298126537,   1.0316018955806756,   0.15357098452225387
52200.0,   -0.817506946653522,   -0.007506946653521918,   -0.4548568449012616,   -0.0138568449012616,   1.0284266927460537,   0.15048926769600834
54000.0,   -0.9065479657009217,   -0.09654796570092161,   -0.6072757380051503,   -0.16627573800515033,   1.027153980756245,   0.14511022109254504
55800.0,   -0.890196836665445,   -0.08019683666544497,   -0.40276841105479944,   0.03823158894520057,   1.0308193289172654,   0.14590008834002946
57600.0,   -0.890627887930989,   -0.08062788793098896,   -0.5425363660534985,   -0.10153636605349853,   1.0255947145714444,   0.14822733492472956
59400.0,   -0.8304340086094407,   -0.020434008609440668,   -0.4169914202449411,   0.02400857975505888,   1.0309430235821042,   0.1477762771770416
61200.0,   -0.49302884825036913,   0.3169711517496309,   -0.4172360436254414,   0.02376395637455858,   1.0317628448515068,   0.1544581911280474
63000.0,   -0.8733063598685449,   -0.06330635986854483,   -0.5337789907901289,   -0.09277899079012891,   1.02670391355926,   0.15048906806800091
64800.0,   -0.9519739629562507,   -0.14197396295625064,   -0.6174,   -0.17639999999999995,   1.0253302094172703,   0.14931089779327905
66600.0,   -0.486,   0.32400000000000007,   -0.3872737326535194,   0.053726267346480616,   1.031131066427027,   0.1549978873651947
68400.0,   -0.5811145735601682,   0.2288854264398319,   -0.29173380144300254,   0.14926619855699746,   1.030536725684114,   0.15324993266438483
70200.0,   -0.765118802346018,   0.04488119765398202,   -0.5169548975845212,   -0.07595489758452117,   1.0284387487012312,   0.15099194573667074
72000.0,   -0.9305004342351075,   -0.12050043423510748,   -0.4977159761792652,   -0.056715976179265215,   1.0271354781588216,   0.1487038899815565
73800.0,   -0.8154670981051423,   -0.005467098105142232,   -0.4642844636408818,   -0.02328446364088177,   1.030126941170703,   0.1460072750553804
75600.0,   -0.9230916792551828,   -0.11309167925518271,   -0.6174,   -0.17639999999999995,   1.0309430432080842,   0.15065859145631735
77400.0,   -0.736938568472193,   0.07306143152780709,   -0.6038653719356699,   -0.1628653719356699,   1.0290912214234977,   0.1490707430168796
79200.0,   -0.5244955347834498,   0.28550446521655026,   -0.6174,   -0.17639999999999995,   1.0286587548724573,   0.15925926634895932
81000.0,   -0.9324835975583621,   -0.12248359755836202,   -0.3051767321654661,   0.1358232678345339,   1.033239973577905,   0.14871462129378724
82800.0,   -0.9069345742598279,   -0.09693457425982788,   -0.2646,   0.1764,   1.0312658068404934,   0.14790668612367022
84600.0,   -0.6983391778250659,   0.11166082217493412,   -0.3364265408122171,   0.10457345918778288,   1.0325888464710828,   0.15234191077509213
86400.0,   -0.9268206234991645,   -0.11682062349916444,   -0.46643710364244506,   -0.025437103642445058,   1.0314924446103795,   0.14650786633929347


==> figures/stochastic_power/deterministic_N1.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.149696111281354
1800.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.149696111281354
3600.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135416
5400.0,   -0.81,   0.0,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
7200.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135396
9000.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570832,   0.14969611128135388
10800.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570834,   0.1496961112813541
12600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135413
14400.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570839,   0.1496961112813542
16200.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570839,   0.14969611128135407
18000.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135407
19800.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135404
21600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135407
23400.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570836,   0.14969611128135413
25200.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
27000.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
28800.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.030573120857084,   0.14969611128135402
30600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
32400.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135418
34200.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570836,   0.14969611128135407
36000.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
37800.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135402
39600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
41400.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135407
43200.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.149696111281354
45000.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135404
46800.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570836,   0.14969611128135418
48600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570834,   0.14969611128135393
50400.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135416
52200.0,   -0.81,   0.0,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570839,   0.1496961112813541
54000.0,   -0.81,   0.0,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570832,   0.14969611128135402
55800.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135402
57600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570839,   0.149696111281354
59400.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570832,   0.14969611128135404
61200.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.149696111281354
63000.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.1496961112813541
64800.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.030573120857084,   0.14969611128135413
66600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570839,   0.14969611128135413
68400.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570836,   0.14969611128135396
70200.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.1496961112813541
72000.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570832,   0.14969611128135404
73800.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570836,   0.14969611128135402
75600.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.1496961112813541
77400.0,   -0.81,   0.0,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135402
79200.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.030573120857084,   0.14969611128135407
81000.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570836,   0.14969611128135407
82800.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570834,   0.14969611128135407
84600.0,   -0.8100000000000002,   -1.1102230246251565e-16,   -0.44100000000000006,   -5.551115123125783e-17,   1.0305731208570839,   0.14969611128135413
86400.0,   -0.8099999999999999,   1.1102230246251565e-16,   -0.44099999999999995,   5.551115123125783e-17,   1.0305731208570836,   0.14969611128135407


==> figures/stochastic_power/stochastic/power1.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -1.0430856315479629,   -0.2330856315479628,   -0.29025481048846996,   0.15074518951153004,   1.0285283986595606,   0.14723053517383675
1800.0,   -0.9232545957901749,   -0.11325459579017483,   -0.4286540009864884,   0.012345999013511577,   1.0307102178970153,   0.14812553405929446
3600.0,   -0.9792285228244161,   -0.16922852282441603,   -0.4601100481002257,   -0.019110048100225707,   1.0309006285967761,   0.14921555074358267
5400.0,   -0.779902775169143,   0.030097224830857083,   -0.6174,   -0.17639999999999995,   1.027646713191358,   0.15091905460963986
7200.0,   -0.716055026610366,   0.09394497338963403,   -0.6174,   -0.17639999999999995,   1.029169499430131,   0.14339057762000829
9000.0,   -0.9358856021668523,   -0.1258856021668523,   -0.2929467888069728,   0.14805321119302722,   1.0302507479887344,   0.14250547936143956
10800.0,   -0.9412666637188034,   -0.13126666371880336,   -0.6174,   -0.17639999999999995,   1.0309532353682416,   0.14802849004948168
12600.0,   -0.9051551178252537,   -0.09515511782525365,   -0.5856656481839456,   -0.14466564818394562,   1.026964715923173,   0.14653818947633615
14400.0,   -0.62495907080714,   0.18504092919286008,   -0.4284764209455892,   0.012523579054410816,   1.0314659914053435,   0.15225987984107373
16200.0,   -0.7418329403788717,   0.06816705962112835,   -0.2646,   0.1764,   1.0317885827592932,   0.14682399054490314
18000.0,   -0.7082475416515724,   0.10175245834842761,   -0.2924537546690109,   0.1485462453309891,   1.0339901034969332,   0.151817784024053
19800.0,   -0.8573335431466287,   -0.04733354314662863,   -0.38044695304719206,   0.06055304695280794,   1.0317132975805516,   0.1445045950328091
21600.0,   -0.8952737819315871,   -0.08527378193158708,   -0.2867006512209106,   0.1542993487790894,   1.031695551028252,   0.14848133306773453
23400.0,   -0.7423276869935589,   0.06767231300644116,   -0.6174,   -0.17639999999999995,   1.0296478430382823,   0.1480331750236057
25200.0,   -0.9769618747420725,   -0.16696187474207247,   -0.5171306756218922,   -0.07613067562189219,   1.0305958780053952,   0.1507207716616437
27000.0,   -0.7601573068239199,   0.049842693176080144,   -0.4965410356656167,   -0.05554103566561669,   1.0314334639659795,   0.14834138091893256
28800.0,   -0.781069763823163,   0.0289302361768371,   -0.5693742076244838,   -0.12837420762448376,   1.031995128111491,   0.14913345016925783
30600.0,   -0.8130991354221706,   -0.0030991354221705514,   -0.2646,   0.1764,   1.0329246089844073,   0.15149078018950118
32400.0,   -0.6321866998722043,   0.17781330012779573,   -0.4459752069360845,   -0.0049752069360844975,   1.0332553646649905,   0.14903955256370574
34200.0,   -0.9548228598471732,   -0.14482285984717314,   -0.305776975849153,   0.13522302415084703,   1.0293047405895612,   0.1464779188547597
36000.0,   -0.5082181224711573,   0.3017818775288428,   -0.3690192281641438,   0.07198077183585622,   1.0307007814190576,   0.15197429191936057
37800.0,   -0.7982961265837439,   0.011703873416256116,   -0.4279226827237089,   0.013077317276291078,   1.0303118575034964,   0.14495824499904636
39600.0,   -0.8935254900979712,   -0.08352549009797117,   -0.5083739613839435,   -0.06737396138394353,   1.0324426780051392,   0.15019414627976052
41400.0,   -1.0455304995127217,   -0.23553049951272165,   -0.4588392785403399,   -0.017839278540339898,   1.0331387303143171,   0.14846565632750228
43200.0,   -0.8106850249516682,   -0.0006850249516681117,   -0.6174,   -0.17639999999999995,   1.0259227867071632,   0.14617965453850773
45000.0,   -0.9054075956842493,   -0.09540759568424928,   -0.40599614652476906,   0.03500385347523094,   1.0303010442173148,   0.14713224149390963
46800.0,   -0.5773995919184765,   0.2326004080815236,   -0.3994642666361296,   0.0415357333638704,   1.0323784424575966,   0.14820550739481436
48600.0,   -0.775005762762586,   0.034994237237414016,   -0.3267481171820893,   0.11425188281791071,   1.0303799707435184,   0.15107506460845793
50400.0,   -0.8363376599105504,   -0.02633765991055037,   -0.49256434618534833,   -0.05156434618534833,   1.028522373698392,   0.14364971391532463
52200.0,   -0.6929883453917024,   0.11701165460829765,   -0.4509344816757518,   -0.009934481675751783,   1.03105905281893,   0.14749964220332976
54000.0,   -1.0219797267665043,   -0.21197972676650423,   -0.287310165611564,   0.15368983438843603,   1.0322198811548844,   0.14447734725698597
55800.0,   -0.6671707148330744,   0.1428292851669256,   -0.5825907536529905,   -0.1415907536529905,   1.0290285311533636,   0.1495309825569669
57600.0,   -0.6452132945821124,   0.16478670541788765,   -0.43365184955826136,   0.007348150441738643,   1.028463323156015,   0.14861421963367188
59400.0,   -0.8120863811205141,   -0.002086381120514069,   -0.4911858155096734,   -0.05018581550967338,   1.0263318437651296,   0.1443604180623245
61200.0,   -1.0159335708178088,   -0.20593357081780872,   -0.5653487943713512,   -0.12434879437135121,   1.0300502952218158,   0.14678063998702212
63000.0,   -0.6576558462420035,   0.1523441537579966,   -0.6174,   -0.17639999999999995,   1.029569139861341,   0.15419963539573042
64800.0,   -0.5975399664148822,   0.2124600335851179,   -0.45820750652406245,   -0.017207506524062444,   1.0293511432285156,   0.1487300577088418
66600.0,   -0.7067672250121176,   0.10323277498788241,   -0.5757813753536749,   -0.1347813753536749,   1.0311461723149395,   0.15372495520680046
68400.0,   -0.6238198509242656,   0.18618014907573444,   -0.49906962521695747,   -0.058069625216957466,   1.0273003181490927,   0.15227643255120418
70200.0,   -0.8112825703990519,   -0.0012825703990518855,   -0.5268818603937275,   -0.08588186039372753,   1.0310434626880567,   0.15275392207025693
72000.0,   -0.5989413000711936,   0.21105869992880644,   -0.4610439618622733,   -0.020043961862273307,   1.027080058117345,   0.15728946349392606
73800.0,   -0.486,   0.32400000000000007,   -0.4287586846714122,   0.012241315328587798,   1.0300493613000208,   0.15337313426165664
75600.0,   -0.5567942636268013,   0.25320573637319876,   -0.6142950088435486,   -0.1732950088435486,   1.026456867715883,   0.15575806461662953
77400.0,   -0.5475049182784713,   0.2624950817215288,   -0.30419305938553554,   0.13680694061446447,   1.0330917358948946,   0.1465750367642832
79200.0,   -0.534696319020006,   0.275303680979994,   -0.41670473874399355,   0.02429526125600645,   1.0329733602812536,   0.15545327596170147
81000.0,   -0.7349825140994369,   0.07501748590056312,   -0.6174,   -0.17639999999999995,   1.0271221065216707,   0.15515536552356485
82800.0,   -0.8917315470833703,   -0.08173154708337027,   -0.2646,   0.1764,   1.0323791309259274,   0.15187122314447743
84600.0,   -0.8715322009382621,   -0.06153220093826206,   -0.4264920655972879,   0.014507934402712086,   1.0294839185572,   0.14739054622615388
86400.0,   -1.0420025375208553,   -0.2320025375208552,   -0.6174,   -0.17639999999999995,   1.0279780092538044,   0.15001791679624485


==> figures/stochastic_power/stochastic/power10.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.8207580206987638,   -0.010758020698763748,   -0.5862060658545191,   -0.14520606585451906,   1.0276888195844875,   0.15166496393003523
1800.0,   -0.5935236281012102,   0.21647637189878988,   -0.4870766648250219,   -0.046076664825021874,   1.02809255938802,   0.15506202484202097
3600.0,   -0.6473285927949329,   0.16267140720506712,   -0.5594157763974693,   -0.11841577639746931,   1.0300155622240308,   0.1508881605749849
5400.0,   -0.9606842438477635,   -0.15068424384776347,   -0.3909942468346684,   0.05000575316533162,   1.0317743130010388,   0.1456144504844307
7200.0,   -0.6692366703238048,   0.1407633296761952,   -0.3583938835294746,   0.0826061164705254,   1.0302084972994439,   0.15405088424640648
9000.0,   -0.5577962185918751,   0.25220378140812494,   -0.5859275891029778,   -0.14492758910297782,   1.0302787375983404,   0.15534967544223885
10800.0,   -0.9133171363409176,   -0.10331713634091755,   -0.41106003846009687,   0.029939961539903137,   1.0306962531468384,   0.150665741819747
12600.0,   -0.981142599085178,   -0.17114259908517793,   -0.6174,   -0.17639999999999995,   1.028273625074717,   0.14982336294063214
14400.0,   -0.7173051655560233,   0.09269483444397675,   -0.5774602288773338,   -0.13646022887733383,   1.0301068488540688,   0.15115089294825018
16200.0,   -0.8716553818946557,   -0.06165538189465569,   -0.5641411206645124,   -0.12314112066451238,   1.0275501008276562,   0.14483518181163546
18000.0,   -0.7918426159588294,   0.01815738404117062,   -0.33165179877968237,   0.10934820122031763,   1.0336647631503182,   0.15087983048127052
19800.0,   -0.817447540294369,   -0.007447540294368893,   -0.6174,   -0.17639999999999995,   1.0257196995315518,   0.1498758589990745
21600.0,   -0.5614443382426947,   0.24855566175730537,   -0.39757900206776325,   0.04342099793223675,   1.030901663291807,   0.15616486993249962
23400.0,   -1.0066623515370232,   -0.19666235153702316,   -0.6174,   -0.17639999999999995,   1.0258908310723693,   0.15120389921627356
25200.0,   -0.8531961970413302,   -0.04319619704133015,   -0.4635706748261997,   -0.022570674826199677,   1.0301337217895485,   0.14991091202120327
27000.0,   -0.744557666905953,   0.06544233309404701,   -0.38137725040631953,   0.05962274959368047,   1.0281509919817633,   0.15169955188061895
28800.0,   -0.7608781186216386,   0.04912188137836149,   -0.41804456011550967,   0.022955439884490336,   1.0322214666211595,   0.14662974834176407
30600.0,   -0.7675611682238804,   0.04243883177611962,   -0.36182707391228225,   0.07917292608771775,   1.0316632955223521,   0.15072639783667258
32400.0,   -0.6711801393321595,   0.13881986066784058,   -0.31021894924211224,   0.13078105075788776,   1.0310608525750866,   0.14984705554961716
34200.0,   -0.7834678366739172,   0.02653216332608288,   -0.594518312179576,   -0.15351831217957596,   1.0297021928377943,   0.15259916586661854
36000.0,   -0.7414742549604981,   0.06852574503950193,   -0.5159292386742715,   -0.07492923867427154,   1.034088303425504,   0.15168325807709412
37800.0,   -0.8771964764981011,   -0.06719647649810101,   -0.5852664939585075,   -0.1442664939585075,   1.0273490694045209,   0.1447900937795685
39600.0,   -0.8768410258983336,   -0.06684102589833352,   -0.43046969645827227,   0.010530303541727737,   1.0316801388673242,   0.14584798575214777
41400.0,   -1.1301332933683208,   -0.32013329336832075,   -0.39521880544479204,   0.04578119455520796,   1.0329779435815678,   0.14335681047180926
43200.0,   -0.6724686840076219,   0.1375313159923781,   -0.4829422245608852,   -0.0419422245608852,   1.028966538878965,   0.1571970645133837
45000.0,   -0.9510055960407808,   -0.14100559604078078,   -0.3314529527616318,   0.10954704723836822,   1.0322044810494246,   0.14720759116822701
46800.0,   -0.8489487737631172,   -0.03894877376311712,   -0.5602005573070753,   -0.1192005573070753,   1.032731704680804,   0.15084684427834813
48600.0,   -0.7374368385202779,   0.0725631614797222,   -0.5399559335169634,   -0.09895593351696336,   1.0274874879000695,   0.1500634561476418
50400.0,   -0.5283469688471227,   0.2816530311528773,   -0.39816333341080473,   0.04283666658919527,   1.0315133953683657,   0.1544420648091102
52200.0,   -0.6920819635207247,   0.11791803647927535,   -0.43236742449672205,   0.00863257550327795,   1.028408691006274,   0.1539013866093801
54000.0,   -0.7335817222626724,   0.07641827773732768,   -0.3999431121950239,   0.04105688780497613,   1.0294860069458973,   0.15066354366977064
55800.0,   -0.750394370731344,   0.05960562926865609,   -0.30940208598507224,   0.13159791401492776,   1.0313641986554405,   0.1533363447483655
57600.0,   -0.8578688169187655,   -0.04786881691876543,   -0.5332832845190825,   -0.09228328451908246,   1.028626465817746,   0.14904738863189052
59400.0,   -0.9242567616136907,   -0.1142567616136907,   -0.3858170380829097,   0.05518296191709032,   1.0308421595489745,   0.1472782327394222
61200.0,   -0.8533261638179995,   -0.043326163817999475,   -0.5363101376222212,   -0.09531013762222124,   1.0306088470893071,   0.14633223921442956
63000.0,   -0.5496326467189563,   0.26036735328104377,   -0.5833461179695772,   -0.14234611796957725,   1.0267905042647258,   0.15442621016981295
64800.0,   -0.6368136340601263,   0.1731863659398738,   -0.4134373740122283,   0.027562625987771705,   1.0301423799397234,   0.14661846572111326
66600.0,   -0.617541058701994,   0.192458941298006,   -0.543366940102743,   -0.102366940102743,   1.02885214248986,   0.1523295608425851
68400.0,   -0.8250932406276034,   -0.01509324062760331,   -0.3297357862128204,   0.1112642137871796,   1.0279849744997671,   0.1519306596095281
70200.0,   -0.8962570350267285,   -0.08625703502672843,   -0.5745199513593182,   -0.1335199513593182,   1.0285704658539512,   0.15099826480776044
72000.0,   -0.8649750295528873,   -0.054975029552887245,   -0.33844044313283783,   0.10255955686716217,   1.0320474156875676,   0.14745771236100483
73800.0,   -0.6732945419933607,   0.13670545800663936,   -0.2646,   0.1764,   1.034065684819692,   0.15072802529338997
75600.0,   -0.81191968174416,   -0.0019196817441599068,   -0.6174,   -0.17639999999999995,   1.0289632907164612,   0.14850968586622001
77400.0,   -0.7814422715266806,   0.0285577284733195,   -0.40974254681943006,   0.03125745318056994,   1.0327233226314043,   0.15031078044938284
79200.0,   -0.6515367529721954,   0.15846324702780468,   -0.4098191241664252,   0.031180875833574817,   1.031823419176184,   0.1476326165439465
81000.0,   -0.486,   0.32400000000000007,   -0.4703088834545988,   -0.02930888345459881,   1.03099166432493,   0.15404144394137934
82800.0,   -0.9891820446652703,   -0.1791820446652702,   -0.45680407716552074,   -0.015804077165520736,   1.0310546229002568,   0.1481558179106716
84600.0,   -0.9936245945808997,   -0.18362459458089964,   -0.33339896790467993,   0.10760103209532007,   1.0315462784877816,   0.14423468187450228
86400.0,   -0.6355484686871211,   0.17445153131287894,   -0.398254218849909,   0.04274578115009098,   1.0311064738543168,   0.15960583573528397


==> figures/stochastic_power/stochastic/power2.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.7797284268482748,   0.03027157315172524,   -0.4043170041582399,   0.0366829958417601,   1.03283903289934,   0.1448581490907993
1800.0,   -0.7043338124203514,   0.10566618757964863,   -0.4513194576065447,   -0.01031945760654468,   1.028817713131854,   0.14688131848652264
3600.0,   -0.894961512086699,   -0.084961512086699,   -0.6068314198628224,   -0.1658314198628224,   1.0276361165713106,   0.14745460618345882
5400.0,   -1.134,   -0.32399999999999984,   -0.6174,   -0.17639999999999995,   1.0299438843522244,   0.1476091474842555
7200.0,   -0.8917874668149895,   -0.0817874668149895,   -0.43519204011308676,   0.005807959886913239,   1.030370001232853,   0.14731275476772293
9000.0,   -0.9900142790175588,   -0.18001427901755873,   -0.5243638508708199,   -0.08336385087081993,   1.0246406119326454,   0.1535003546949925
10800.0,   -0.7597424044951967,   0.050257595504803354,   -0.4488720909345931,   -0.007872090934593123,   1.0348961359368474,   0.14757144060524766
12600.0,   -0.7485308510078714,   0.06146914899212863,   -0.4178855765021554,   0.023114423497844594,   1.0321652579679044,   0.15194730233879242
14400.0,   -0.891205916952191,   -0.08120591695219093,   -0.45497841556282975,   -0.013978415562829749,   1.0310521015146812,   0.15048589472324272
16200.0,   -0.8533021979002074,   -0.043302197900207395,   -0.4092472871397195,   0.03175271286028053,   1.0314434146068978,   0.15120793415341052
18000.0,   -1.0062174189037858,   -0.19621741890378575,   -0.3985098460404247,   0.04249015395957528,   1.0301911017280738,   0.14593403313702263
19800.0,   -0.8330008046047107,   -0.023000804604710656,   -0.5857497973665494,   -0.14474979736654942,   1.0273636310172707,   0.14499800247224173
21600.0,   -0.6483177306173434,   0.16168226938265662,   -0.6174,   -0.17639999999999995,   1.0310365091951401,   0.149830162647304
23400.0,   -0.5894638573116543,   0.22053614268834576,   -0.6174,   -0.17639999999999995,   1.0301400828300742,   0.1566276568607164
25200.0,   -0.486,   0.32400000000000007,   -0.3186230607545798,   0.1223769392454202,   1.0304726795963324,   0.14785431527371695
27000.0,   -0.7554940748971163,   0.05450592510288377,   -0.2646,   0.1764,   1.0348281066330303,   0.15146149398271017
28800.0,   -0.850826900136364,   -0.04082690013636392,   -0.4303398647524174,   0.01066013524758258,   1.033469040567826,   0.14778109081330063
30600.0,   -0.9842656937882024,   -0.17426569378820234,   -0.3601906721714064,   0.08080932782859362,   1.0314257319397522,   0.1474401413068728
32400.0,   -0.6673426963185197,   0.14265730368148033,   -0.3772908401585155,   0.06370915984148451,   1.0315950237250153,   0.15034947401326756
34200.0,   -0.8512804874376324,   -0.04128048743763235,   -0.5519136155234219,   -0.11091361552342188,   1.0285800913934313,   0.14664968087688324
36000.0,   -0.8257677521832145,   -0.015767752183214467,   -0.34026391039199894,   0.10073608960800107,   1.0316181440652807,   0.1506772776617666
37800.0,   -0.895097182862045,   -0.08509718286204493,   -0.4980437151883923,   -0.0570437151883923,   1.0314126254546203,   0.15525853647990656
39600.0,   -1.0209889540371049,   -0.21098895403710483,   -0.3945450567047282,   0.04645494329527178,   1.0342156315904232,   0.1440498526898577
41400.0,   -0.7048946023854369,   0.10510539761456317,   -0.4646077275292367,   -0.023607727529236677,   1.0325119447312132,   0.14980548500218352
43200.0,   -0.6652397492231663,   0.14476025077683374,   -0.3630854741741373,   0.07791452582586272,   1.0318236893037684,   0.15347373020732058
45000.0,   -1.0561452863168395,   -0.2461452863168394,   -0.2646,   0.1764,   1.0346815985759747,   0.14094867369053007
46800.0,   -0.8853983479129938,   -0.07539834791299371,   -0.47850540292594346,   -0.037505402925943454,   1.03050663964857,   0.14758010377126973
48600.0,   -0.9986889104094496,   -0.18868891040944957,   -0.5073592561317801,   -0.06635925613178012,   1.034011693216184,   0.1519871337593164
50400.0,   -1.0213892669683742,   -0.21138926696837412,   -0.5387598220688603,   -0.0977598220688603,   1.0297400349203063,   0.1471639857732343
52200.0,   -0.7802049421849515,   0.029795057815048542,   -0.2942942929597492,   0.14670570704025082,   1.029653875304148,   0.14961934651940342
54000.0,   -0.8784873814354093,   -0.06848738143540922,   -0.49664146343591575,   -0.05564146343591575,   1.0262738926527248,   0.1487243923770402
55800.0,   -0.9638220448499035,   -0.15382204484990347,   -0.2883730969629552,   0.1526269030370448,   1.033142142751,   0.14715742697314063
57600.0,   -0.7953888302182459,   0.01461116978175414,   -0.47182244761977826,   -0.03082244761977826,   1.0304609735287007,   0.1565101423615361
59400.0,   -0.5129819719815095,   0.29701802801849053,   -0.4402092641818432,   0.0007907358181568069,   1.0315423484483,   0.1546538235095399
61200.0,   -0.977023024795965,   -0.16702302479596498,   -0.5725530970522406,   -0.13155309705224055,   1.0296815352449589,   0.14481670177889483
63000.0,   -0.5010742430258595,   0.3089257569741406,   -0.39761877904171006,   0.043381220958289946,   1.0314438825947583,   0.15127797966004028
64800.0,   -0.9119976824070117,   -0.10199768240701168,   -0.43525859426980473,   0.00574140573019527,   1.0309960514205634,   0.14579693485871234
66600.0,   -1.134,   -0.32399999999999984,   -0.43254728500842604,   0.008452714991573962,   1.0284433548688285,   0.14596328075774861
68400.0,   -0.8124593503434467,   -0.002459350343446687,   -0.42013040600059115,   0.020869593999408853,   1.0329316922595497,   0.15599064117715206
70200.0,   -0.6537185707216883,   0.1562814292783118,   -0.35569737020900144,   0.08530262979099856,   1.0293072303059578,   0.15415478584794995
72000.0,   -0.7960543654876304,   0.013945634512369631,   -0.5324528677954964,   -0.09145286779549638,   1.0299833940851308,   0.15320009972090007
73800.0,   -0.6577375542236215,   0.1522624457763786,   -0.6011264353995194,   -0.16012643539951937,   1.0313322669129616,   0.14300043878829716
75600.0,   -0.5412358708306108,   0.2687641291693893,   -0.4897878191515652,   -0.048787819151565215,   1.0305986567982568,   0.15219217523873774
77400.0,   -0.8841995479879005,   -0.0741995479879004,   -0.40107145335003047,   0.03992854664996953,   1.0309823025431533,   0.14413227446142055
79200.0,   -0.7512867045290466,   0.0587132954709535,   -0.48099804969587967,   -0.03999804969587967,   1.0286624866583298,   0.15231822776942552
81000.0,   -1.0860631350989804,   -0.2760631350989804,   -0.2646,   0.1764,   1.0335645158678026,   0.1478145696924367
82800.0,   -0.7818429666171485,   0.028157033382851582,   -0.47904077337455414,   -0.03804077337455414,   1.0325648390264102,   0.1467960554559648
84600.0,   -0.9483968688371225,   -0.13839686883712243,   -0.5114032529481619,   -0.07040325294816191,   1.0308480271985212,   0.15558388159778108
86400.0,   -0.5791696781275995,   0.2308303218724006,   -0.3918858752928872,   0.049114124707112794,   1.0312545787982341,   0.1503057945627816


==> figures/stochastic_power/stochastic/power3.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.7967080225774509,   0.013291977422549173,   -0.2646,   0.1764,   1.0354535287455808,   0.1489248583496473
1800.0,   -0.5240545597567505,   0.2859454402432495,   -0.37860176651214106,   0.062398233487858945,   1.028691136600321,   0.1542246811837097
3600.0,   -0.8847434281306106,   -0.07474342813061052,   -0.57646915607453,   -0.13546915607452997,   1.0297218705099824,   0.14949588134004263
5400.0,   -0.562713723030118,   0.24728627696988204,   -0.5402422874210409,   -0.09924228742104085,   1.0270504060615184,   0.1515982791625788
7200.0,   -0.8989996843421103,   -0.08899968434211025,   -0.28902926326052575,   0.15197073673947425,   1.0305879476179949,   0.1542933270089351
9000.0,   -1.0096826088366582,   -0.19968260883665812,   -0.6174,   -0.17639999999999995,   1.0270327448325385,   0.15004818814265614
10800.0,   -0.9683970502201474,   -0.15839705022014738,   -0.4372432492511398,   0.003756750748860227,   1.0315786698645288,   0.15325376599599083
12600.0,   -0.7751800208005399,   0.034819979199460116,   -0.4700531015445191,   -0.029053101544519122,   1.0331325511658296,   0.15129032769501913
14400.0,   -0.9562182612787867,   -0.14621826127878668,   -0.4694835551280483,   -0.028483555128048288,   1.0298867817178403,   0.14768784552647762
16200.0,   -0.8620417912477845,   -0.05204179124778441,   -0.5668382213621355,   -0.12583822136213546,   1.0322025248087865,   0.15126041278332097
18000.0,   -1.0751856411530727,   -0.26518564115307264,   -0.4109182009115455,   0.030081799088454486,   1.0282632401890817,   0.14251520003677398
19800.0,   -0.6733425073503638,   0.13665749264963623,   -0.2870435736193567,   0.15395642638064333,   1.0348942137773984,   0.15493015559989898
21600.0,   -0.6176942882087554,   0.19230571179124467,   -0.2646,   0.1764,   1.0322840641906705,   0.15027856460080904
23400.0,   -0.750481791889756,   0.05951820811024411,   -0.3047684997486208,   0.1362315002513792,   1.0326744233074932,   0.14737058666481273
25200.0,   -0.5131620617978485,   0.29683793820215154,   -0.615200790403123,   -0.17420079040312303,   1.0275294697288266,   0.1580203498523819
27000.0,   -0.8178429280624258,   -0.007842928062425703,   -0.4462623260985772,   -0.005262326098577186,   1.0313811331042213,   0.15040502986397697
28800.0,   -0.8636751257000747,   -0.0536751257000746,   -0.480242263934611,   -0.039242263934611,   1.0308980255602167,   0.1486890693794345
30600.0,   -0.8655851268542172,   -0.055585126854217126,   -0.4444844364087648,   -0.0034844364087647794,   1.0318859219361654,   0.15199757492838833
32400.0,   -0.7628045956406988,   0.04719540435930125,   -0.2646,   0.1764,   1.0342755687272096,   0.15543955732271916
34200.0,   -0.7171228721279156,   0.09287712787208446,   -0.49567418825856824,   -0.054674188258568235,   1.0300858066330847,   0.1505444437821376
36000.0,   -0.8272146929761492,   -0.017214692976149193,   -0.3362036492689114,   0.10479635073108862,   1.0316639823161062,   0.14854949623014677
37800.0,   -0.486,   0.32400000000000007,   -0.30990663255549933,   0.13109336744450067,   1.0295702501458148,   0.15579081829789918
39600.0,   -0.5318373970679178,   0.2781626029320823,   -0.5478100777279598,   -0.10681007772795975,   1.0323251938374274,   0.15330112976871477
41400.0,   -0.6235869896212475,   0.18641301037875257,   -0.2646,   0.1764,   1.03276985486375,   0.15444818615926775
43200.0,   -0.6339904157072889,   0.17600958429271119,   -0.4963988460272676,   -0.05539884602726758,   1.0321265650871625,   0.149254646609307
45000.0,   -1.03624258408773,   -0.22624258408773001,   -0.4728904107588779,   -0.031890410758877885,   1.0310811189473672,   0.14711837656558968
46800.0,   -0.767865028928408,   0.04213497107159203,   -0.5921415599034604,   -0.1511415599034604,   1.0297413835872602,   0.15260603699014144
48600.0,   -0.8440749247363294,   -0.03407492473632934,   -0.6174,   -0.17639999999999995,   1.0256176310363172,   0.15063922616354053
50400.0,   -0.8112371300434708,   -0.0012371300434707022,   -0.49984332699843015,   -0.058843326998430145,   1.0310518463436658,   0.14928508501732154
52200.0,   -1.0008749312737977,   -0.19087493127379762,   -0.5462669951340986,   -0.1052669951340986,   1.0257795750737742,   0.14567410944370116
54000.0,   -0.8007759900731761,   0.009224009926823928,   -0.5859210720600643,   -0.14492107206006427,   1.030352825248874,   0.15081824701790564
55800.0,   -0.8322247807932004,   -0.02222478079320034,   -0.35134838659654777,   0.08965161340345223,   1.0328471813291462,   0.15460526143253048
57600.0,   -0.8093065443803755,   0.0006934556196245278,   -0.3105632990492984,   0.1304367009507016,   1.0352724533617994,   0.14989133056629925
59400.0,   -0.7440279107743196,   0.06597208922568043,   -0.3910616340465607,   0.04993836595343931,   1.0335126285492997,   0.14820588131045648
61200.0,   -0.8605450960202133,   -0.05054509602021329,   -0.3963667736016241,   0.044633226398375914,   1.029728648329811,   0.14747226285758244
63000.0,   -1.0242992408793508,   -0.2142992408793507,   -0.5548653115883142,   -0.1138653115883142,   1.0294218708972338,   0.14987685760568048
64800.0,   -0.8805149396945171,   -0.07051493969451705,   -0.2646,   0.1764,   1.0330152444086662,   0.14595057792418392
66600.0,   -1.0157348813185667,   -0.20573488131856665,   -0.3998330008207462,   0.041166999179253816,   1.0311295435012482,   0.14819940410116741
68400.0,   -0.9059309797363488,   -0.09593097973634879,   -0.46663284969151686,   -0.025632849691516857,   1.0339855565844196,   0.1463996823184114
70200.0,   -0.5246080019208812,   0.28539199807911886,   -0.4258838510669587,   0.015116148933041307,   1.0325870937966612,   0.15090726198946697
72000.0,   -0.7727957634872511,   0.037204236512748956,   -0.40707145207172013,   0.03392854792827987,   1.029769090071424,   0.1512718602921011
73800.0,   -0.9653002760044531,   -0.15530027600445306,   -0.43916121168271627,   0.001838788317283735,   1.0317446368378957,   0.14830644152371508
75600.0,   -0.9181252801198517,   -0.10812528011985167,   -0.6103433827189151,   -0.16934338271891508,   1.0293548736594174,   0.14938366447847165
77400.0,   -0.8056764417214055,   0.0043235582785945414,   -0.34004836096390756,   0.10095163903609244,   1.033810289210235,   0.15468822655476375
79200.0,   -1.134,   -0.32399999999999984,   -0.35923640824179837,   0.08176359175820164,   1.0309929794694912,   0.14443231434036755
81000.0,   -1.06507522129482,   -0.25507522129481996,   -0.31797346198309706,   0.12302653801690294,   1.0315414916914234,   0.14448491706750718
82800.0,   -0.7383216485253751,   0.07167835147462498,   -0.4115286167717858,   0.029471383228214187,   1.0286152068830288,   0.14929170660259833
84600.0,   -0.6520480091600641,   0.15795199083993594,   -0.27197052338493544,   0.16902947661506457,   1.0332664336303092,   0.15596732053854132
86400.0,   -0.8721078027234628,   -0.062107802723462724,   -0.6174,   -0.17639999999999995,   1.0288916110368493,   0.14903020817286353


==> figures/stochastic_power/stochastic/power4.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.7848467739291507,   0.025153226070849355,   -0.5514742645149765,   -0.1104742645149765,   1.027956854765992,   0.14774259820881358
1800.0,   -0.9136124456250949,   -0.10361244562509486,   -0.5036153571499323,   -0.06261535714993233,   1.0300751576806821,   0.14843521398507245
3600.0,   -0.818070902349369,   -0.008070902349368914,   -0.5632179374845051,   -0.1222179374845051,   1.0307300965290767,   0.1520381353880706
5400.0,   -0.7285152827069652,   0.08148471729303486,   -0.3675097704585869,   0.0734902295414131,   1.0286787720164856,   0.1485630631224671
7200.0,   -0.9913116854419821,   -0.18131168544198206,   -0.5356397663195028,   -0.09463976631950283,   1.0272437495822095,   0.1441656712337256
9000.0,   -0.6424500009476317,   0.16754999905236834,   -0.38690780663796714,   0.05409219336203286,   1.0322002128527314,   0.15261324036161156
10800.0,   -0.7640397987796664,   0.04596020122033362,   -0.5908237230137698,   -0.14982372301376984,   1.0304222926596378,   0.1540086435534464
12600.0,   -0.8849516028469456,   -0.07495160284694558,   -0.6174,   -0.17639999999999995,   1.0251714993069274,   0.14997998669491117
14400.0,   -0.7901317714607323,   0.01986822853926773,   -0.375428039817923,   0.065571960182077,   1.0311115903221102,   0.14432585151995372
16200.0,   -0.5560656140181074,   0.25393438598189266,   -0.2854984714105824,   0.15550152858941763,   1.0314083343788805,   0.15023011276788056
18000.0,   -0.486,   0.32400000000000007,   -0.5840945366394222,   -0.14309453663942223,   1.030512603930263,   0.15066950445572824
19800.0,   -0.5376245730359733,   0.2723754269640267,   -0.3783030105320329,   0.06269698946796709,   1.0337007406065593,   0.15473949579912394
21600.0,   -0.6106129214065878,   0.1993870785934122,   -0.2646,   0.1764,   1.032195338094334,   0.15165402517721596
23400.0,   -1.023921908168296,   -0.21392190816829593,   -0.3921074324199233,   0.04889256758007671,   1.0315331102062901,   0.15006935799574306
25200.0,   -0.7522785730091934,   0.057721426990806624,   -0.44269044853080397,   -0.0016904485308039674,   1.027560272102022,   0.14698742799963802
27000.0,   -0.7728097518275504,   0.03719024817244965,   -0.27866650179541064,   0.16233349820458937,   1.0329869981214452,   0.14972554593267856
28800.0,   -0.8371741192320605,   -0.02717411923206048,   -0.45308366371150355,   -0.012083663711503545,   1.029238717768863,   0.15163928712439692
30600.0,   -0.9535162097638944,   -0.14351620976389434,   -0.5477232424552582,   -0.10672324245525816,   1.026513182951282,   0.14993089913805951
32400.0,   -1.1200251920523634,   -0.31002519205236334,   -0.5090316845021712,   -0.06803168450217117,   1.0302387021407395,   0.14996362737146143
34200.0,   -0.9905237339047996,   -0.1805237339047996,   -0.5926226391675544,   -0.15162263916755442,   1.027316082970264,   0.1518363953043625
36000.0,   -0.6947203785297773,   0.11527962147022275,   -0.5534704312994605,   -0.1124704312994605,   1.0305264996337353,   0.15120296393792723
37800.0,   -0.6993558322881872,   0.11064416771181285,   -0.4112759577146905,   0.029724042285309504,   1.0312471576120754,   0.15419956020255382
39600.0,   -0.8993813358860562,   -0.08938133588605612,   -0.6174,   -0.17639999999999995,   1.0302699548064125,   0.14253710602566555
41400.0,   -0.7127615776962833,   0.09723842230371671,   -0.35041776141580266,   0.09058223858419734,   1.0291879155589054,   0.1472063376137985
43200.0,   -0.6103663759411238,   0.1996336240588763,   -0.5204142876916968,   -0.07941428769169684,   1.0326828176223792,   0.1493461507991935
45000.0,   -0.749860810882216,   0.06013918911778404,   -0.44881360944665555,   -0.007813609446655545,   1.0331451293592215,   0.1478743597156548
46800.0,   -0.823041769021161,   -0.013041769021160943,   -0.460526549230758,   -0.019526549230757972,   1.0313494201508293,   0.1533392233140784
48600.0,   -0.7854696215680694,   0.02453037843193062,   -0.6044338430823823,   -0.16343384308238235,   1.0276346774525593,   0.14845021707982972
50400.0,   -0.7817147919160258,   0.028285208083974278,   -0.40182146501168947,   0.03917853498831053,   1.0307045029292854,   0.14858420639916786
52200.0,   -0.6802536946809028,   0.12974630531909725,   -0.2646,   0.1764,   1.0309177482808445,   0.1525767701310404
54000.0,   -0.7644712023713606,   0.045528797628639484,   -0.43310668837508376,   0.007893311624916244,   1.03400215093538,   0.14440782084991285
55800.0,   -0.6028558620620099,   0.20714413793799014,   -0.3035548550296853,   0.13744514497031468,   1.0338314296556799,   0.14692235837782341
57600.0,   -0.8452272180710819,   -0.03522721807108187,   -0.5868969188425622,   -0.14589691884256223,   1.0279090928866104,   0.14780099682229925
59400.0,   -0.95299587982097,   -0.14299587982096995,   -0.5273138359802716,   -0.08631383598027159,   1.0352579941084743,   0.14783900546916712
61200.0,   -0.7890038152150779,   0.020996184784922156,   -0.42601130216297434,   0.014988697837025666,   1.0262703270974587,   0.1441522487062631
63000.0,   -0.7271361513271098,   0.0828638486728902,   -0.39150957588639956,   0.04949042411360044,   1.031647804083263,   0.15591816587793952
64800.0,   -0.6637224829933197,   0.14627751700668035,   -0.39082344862231944,   0.05017655137768057,   1.0304857004177117,   0.1524132607989875
66600.0,   -1.0131406103132585,   -0.20314061031325847,   -0.5166945985793266,   -0.07569459857932664,   1.0281924328968028,   0.14753432660717872
68400.0,   -0.7667996141587093,   0.04320038584129071,   -0.37509635884588,   0.06590364115412001,   1.0339654379651153,   0.15420932749166605
70200.0,   -0.7606012170826537,   0.04939878291734634,   -0.32299114710843824,   0.11800885289156177,   1.0343558054216264,   0.15069930124078873
72000.0,   -0.8835636054890937,   -0.07356360548909369,   -0.36384313871356727,   0.07715686128643273,   1.03163552276278,   0.1553209602929565
73800.0,   -0.8771158738882552,   -0.06711587388825513,   -0.36712987038323475,   0.07387012961676526,   1.0321817368162356,   0.1521462629913043
75600.0,   -0.7990823125867124,   0.010917687413287691,   -0.5921712936927039,   -0.15117129369270393,   1.0286288408177344,   0.15315281035087042
77400.0,   -0.7234453723869522,   0.08655462761304789,   -0.3158830808385973,   0.12511691916140272,   1.0324837880374895,   0.1465506525836158
79200.0,   -0.486,   0.32400000000000007,   -0.32294874644284033,   0.11805125355715967,   1.0313695067354685,   0.15930364805964498
81000.0,   -0.486,   0.32400000000000007,   -0.5873798918739435,   -0.14637989187394346,   1.0303981357032048,   0.1486507494592633
82800.0,   -1.134,   -0.32399999999999984,   -0.3858022106502298,   0.05519778934977021,   1.0302189279993603,   0.14719864448182612
84600.0,   -0.640925193129023,   0.1690748068709771,   -0.5499254808089837,   -0.10892548080898373,   1.030146951029946,   0.15038350625856295
86400.0,   -0.7994763014481773,   0.01052369855182278,   -0.6131821123568255,   -0.1721821123568255,   1.0325241649661778,   0.151638954907308


==> figures/stochastic_power/stochastic/power5.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.8250875118592754,   -0.015087511859275371,   -0.42341900697424806,   0.017580993025751945,   1.0291445589174302,   0.14977980689789183
1800.0,   -0.8857142380152775,   -0.07571423801527744,   -0.46693498222423807,   -0.025934982224238068,   1.032493940938079,   0.1556203382724786
3600.0,   -0.486,   0.32400000000000007,   -0.6174,   -0.17639999999999995,   1.0296544276215565,   0.15460704377445342
5400.0,   -0.6027437170545317,   0.20725628294546838,   -0.2646,   0.1764,   1.0307144194375897,   0.1526531057476545
7200.0,   -1.016884882347687,   -0.20688488234768698,   -0.5288637008355035,   -0.08786370083550349,   1.0292414417882518,   0.14263808733069408
9000.0,   -0.8400421075036525,   -0.030042107503652438,   -0.6174,   -0.17639999999999995,   1.0284270538431894,   0.1567135844560895
10800.0,   -1.0506701590971181,   -0.24067015909711809,   -0.5339406728386354,   -0.09294067283863544,   1.0282015346717106,   0.14630849636747512
12600.0,   -0.8745689989818403,   -0.06456899898184021,   -0.48522380375074003,   -0.04422380375074003,   1.028670060017529,   0.1438346591137497
14400.0,   -0.6918499895655101,   0.11815001043448992,   -0.5084048173970056,   -0.0674048173970056,   1.033726371278045,   0.15250048753666015
16200.0,   -0.610022784641854,   0.19997721535814605,   -0.4770276008109753,   -0.03602760081097528,   1.0241716114467845,   0.15096245783190243
18000.0,   -0.8905490907822299,   -0.08054909078222983,   -0.2646,   0.1764,   1.0338707913666656,   0.15245641741222948
19800.0,   -0.5095811472374758,   0.3004188527625242,   -0.6174,   -0.17639999999999995,   1.0267803924218357,   0.15806047112686
21600.0,   -0.795268611299722,   0.014731388700278014,   -0.29659814358083436,   0.14440185641916564,   1.035569679008769,   0.14763901458609238
23400.0,   -0.8206210406559112,   -0.010621040655911185,   -0.5199369444539838,   -0.07893694445398375,   1.0301289293079174,   0.1465209949547616
25200.0,   -0.6903244034962571,   0.11967559650374293,   -0.2646,   0.1764,   1.0325303615453856,   0.1503681600308755
27000.0,   -0.7174607080561141,   0.09253929194388599,   -0.5368718427140696,   -0.09587184271406962,   1.0271153807200328,   0.14367872039032772
28800.0,   -0.5563644812090317,   0.25363551879096835,   -0.531701498032203,   -0.09070149803220301,   1.0284856754288931,   0.15259345196943738
30600.0,   -1.0037962873786834,   -0.19379628737868337,   -0.31220482635841407,   0.12879517364158594,   1.0326295354416382,   0.14447897560120757
32400.0,   -1.097519478105649,   -0.28751947810564893,   -0.4970478148468083,   -0.05604781484680832,   1.0311013982937318,   0.1423992193207537
34200.0,   -0.7895243699457002,   0.020475630054299865,   -0.27477598121867985,   0.16622401878132015,   1.0348841949020688,   0.15401176769991198
36000.0,   -0.7142488018003209,   0.09575119819967914,   -0.6174,   -0.17639999999999995,   1.02815014828234,   0.15280250779848994
37800.0,   -0.5935987302536228,   0.2164012697463773,   -0.2646,   0.1764,   1.0324759208023209,   0.15076311086615954
39600.0,   -0.5402016326773246,   0.2697983673226755,   -0.4885487920685664,   -0.04754879206856638,   1.031954576909054,   0.14991527859502765
41400.0,   -1.0174381734413769,   -0.20743817344137683,   -0.41705534381934983,   0.02394465618065017,   1.0291388502955818,   0.15174651225975436
43200.0,   -0.7813955387692564,   0.028604461230743672,   -0.6174,   -0.17639999999999995,   1.0272232878499783,   0.1471971672418386
45000.0,   -0.7435423732376337,   0.06645762676236633,   -0.4333896735455469,   0.007610326454453087,   1.0308709304534276,   0.15080506601984017
46800.0,   -0.6242559812945663,   0.18574401870543378,   -0.4417621949217951,   -0.0007621949217950785,   1.034961119683265,   0.15142463526370142
48600.0,   -1.0418370348801766,   -0.2318370348801766,   -0.6174,   -0.17639999999999995,   1.0277452774342024,   0.1515882995023332
50400.0,   -1.0076042782360077,   -0.19760427823600768,   -0.3386673713611838,   0.1023326286388162,   1.0300389932459422,   0.14966535664951608
52200.0,   -0.657668995108837,   0.15233100489116302,   -0.4197773791616095,   0.021222620838390494,   1.0308306685440298,   0.14705567896051022
54000.0,   -1.023232612836856,   -0.21323261283685602,   -0.46148220393646966,   -0.020482203936469656,   1.0324602615246066,   0.14517633044834238
55800.0,   -0.7243713866863256,   0.08562861331367444,   -0.4303841723010281,   0.010615827698971902,   1.028916616372366,   0.15186003067716802
57600.0,   -0.9231468114691115,   -0.11314681146911143,   -0.36214648008875355,   0.07885351991124645,   1.0309297975536977,   0.15064338284238515
59400.0,   -0.7030106937106296,   0.10698930628937042,   -0.3820441735807794,   0.05895582641922059,   1.0292471298592853,   0.14810041332918358
61200.0,   -0.7628661551495012,   0.047133844850498874,   -0.5845062952081946,   -0.14350629520819463,   1.0307695794611702,   0.15333153379261308
63000.0,   -0.7424526984969066,   0.0675473015030934,   -0.4181182161605039,   0.022881783839496128,   1.030641243814566,   0.15059326616707427
64800.0,   -0.9632268490466225,   -0.15322684904662243,   -0.47606867226802585,   -0.03506867226802585,   1.0283720114164083,   0.14466627483988345
66600.0,   -0.7846953276106274,   0.025304672389372618,   -0.5185343904470334,   -0.07753439044703342,   1.0317821181414346,   0.1507490928329724
68400.0,   -0.7821445750192096,   0.02785542498079041,   -0.390899233553048,   0.050100766446951994,   1.0332407715170377,   0.15246283998133342
70200.0,   -0.8785493080429163,   -0.06854930804291626,   -0.2646,   0.1764,   1.0317125027220084,   0.14951352099932586
72000.0,   -0.49050826512135354,   0.3194917348786465,   -0.41964128587129257,   0.021358714128707434,   1.0299644905008307,   0.15433196633251103
73800.0,   -0.7810742135964985,   0.02892578640350152,   -0.549442900282924,   -0.10844290028292397,   1.030761232242697,   0.15439459722005325
75600.0,   -0.8420448184842324,   -0.03204481848423235,   -0.5591660991071734,   -0.1181660991071734,   1.0311855486802064,   0.14730685312129
77400.0,   -0.8941390362601548,   -0.08413903626015473,   -0.342148813834742,   0.09885118616525801,   1.0318609778412835,   0.14405813615396276
79200.0,   -0.6320385606137625,   0.17796143938623754,   -0.41341072370513354,   0.02758927629486646,   1.032386322788677,   0.15141065774302193
81000.0,   -0.8649975482121117,   -0.05499754821211167,   -0.5334581720683275,   -0.09245817206832746,   1.0282255361513175,   0.1484263401236407
82800.0,   -0.555331711296617,   0.2546682887033831,   -0.47663287721186126,   -0.03563287721186126,   1.0333158445665933,   0.14962888126983098
84600.0,   -0.8861378630075686,   -0.07613786300756853,   -0.6174,   -0.17639999999999995,   1.0308370189013074,   0.15186019789193356
86400.0,   -0.7770665861136332,   0.032933413886366836,   -0.3548302789570707,   0.0861697210429293,   1.028165548904735,   0.14566391754566796


==> figures/stochastic_power/stochastic/power6.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -1.0108426328358753,   -0.20084263283587522,   -0.44479793095319303,   -0.0037979309531930294,   1.0289916547026303,   0.1465176225985136
1800.0,   -0.6231228610726601,   0.18687713892733993,   -0.6174,   -0.17639999999999995,   1.027654738914906,   0.14935074195148829
3600.0,   -0.7505133964730948,   0.05948660352690527,   -0.5566039772222259,   -0.11560397722222587,   1.0296792474263363,   0.14929107443402284
5400.0,   -0.4949664774710342,   0.3150335225289658,   -0.45478253291360504,   -0.013782532913605039,   1.0333980898410513,   0.1524138792055236
7200.0,   -0.8475537242450991,   -0.03755372424509906,   -0.534018435640826,   -0.09301843564082596,   1.0292003853696476,   0.14418602026828153
9000.0,   -0.9380263854974363,   -0.12802638549743628,   -0.45583471536169884,   -0.014834715361698836,   1.03111654454149,   0.14329939679773357
10800.0,   -0.5773566675931803,   0.23264333240681978,   -0.6174,   -0.17639999999999995,   1.0278292640363766,   0.1475701370682049
12600.0,   -0.5511532157207045,   0.2588467842792955,   -0.4036995781804926,   0.03730042181950738,   1.0292831015042134,   0.15508797427226312
14400.0,   -0.7576573187088689,   0.05234268129113118,   -0.2646,   0.1764,   1.030113508003784,   0.1484611139050025
16200.0,   -0.7420771153437001,   0.06792288465629992,   -0.296130939798484,   0.14486906020151602,   1.0316320879556513,   0.15396089609024546
18000.0,   -0.8574291455460212,   -0.04742914554602118,   -0.33608126193623455,   0.10491873806376545,   1.0322940558790945,   0.15270652635094342
19800.0,   -0.6879507430751879,   0.12204925692481217,   -0.3917161588043006,   0.049283841195699396,   1.0318468766728328,   0.14827029897552532
21600.0,   -0.6537099984719674,   0.15629000152803263,   -0.5350681631878832,   -0.09406816318788319,   1.0302143977763158,   0.15343102313043203
23400.0,   -0.6965817383723946,   0.11341826162760549,   -0.6174,   -0.17639999999999995,   1.0280600045503445,   0.15661939026338062
25200.0,   -0.6497765703372687,   0.1602234296627314,   -0.5554157420767155,   -0.11441574207671551,   1.0315547191969674,   0.1489774156310057
27000.0,   -1.0822610051551957,   -0.2722610051551957,   -0.2646,   0.1764,   1.034136691800373,   0.14702250772556183
28800.0,   -0.8998878062186315,   -0.08988780621863146,   -0.2646,   0.1764,   1.0344996342589046,   0.1474535862172829
30600.0,   -0.9151613884362422,   -0.10516138843624212,   -0.28929529035715895,   0.15170470964284105,   1.0314073152662022,   0.1426199551742945
32400.0,   -0.5137898071827678,   0.29621019281723227,   -0.2646,   0.1764,   1.0284380130719202,   0.1507998012585167
34200.0,   -1.0192712886882285,   -0.20927128868822842,   -0.5773551792143053,   -0.13635517921430534,   1.0304141490330792,   0.15018483544223535
36000.0,   -0.752357756356863,   0.05764224364313708,   -0.3789300330561724,   0.062069966943827604,   1.0313999449944842,   0.1534869233423475
37800.0,   -0.9346420993919431,   -0.12464209939194304,   -0.4888737897147568,   -0.04787378971475681,   1.0295215646223899,   0.14882147036310625
39600.0,   -0.5654376466742157,   0.24456235332578435,   -0.4941208609176475,   -0.053120860917647506,   1.0298095800283067,   0.15533404914842405
41400.0,   -0.955862096205671,   -0.14586209620567092,   -0.4335938990424043,   0.007406100957595696,   1.028606634982352,   0.14810574398266826
43200.0,   -0.7407612594311219,   0.06923874056887813,   -0.34692415591661285,   0.09407584408338715,   1.0313761545425812,   0.1509651257891248
45000.0,   -0.7914981464996425,   0.0185018535003576,   -0.2646,   0.1764,   1.0345807695583704,   0.15277530548770166
46800.0,   -0.7175821161232508,   0.09241788387674921,   -0.6174,   -0.17639999999999995,   1.0261404850006757,   0.1538998438685903
48600.0,   -0.9190034949224717,   -0.10900349492247163,   -0.2646,   0.1764,   1.032861871268789,   0.15473332495783615
50400.0,   -0.7940928492555026,   0.015907150744497445,   -0.5939268577822354,   -0.15292685778223541,   1.0307036360958104,   0.15386862282016672
52200.0,   -0.5171125089909715,   0.29288749100902856,   -0.2646,   0.1764,   1.0328087998000852,   0.15098080171163353
54000.0,   -0.8402019482126621,   -0.03020194821266209,   -0.6174,   -0.17639999999999995,   1.0293975668046276,   0.14739197749401475
55800.0,   -0.8159781808139092,   -0.005978180813909106,   -0.37904413661515457,   0.06195586338484543,   1.0304502353339293,   0.15200475649735
57600.0,   -0.8502217816376604,   -0.040221781637660325,   -0.3910698351790752,   0.04993016482092483,   1.0348461290256956,   0.148512872858031
59400.0,   -0.8841818162132061,   -0.07418181621320608,   -0.5427420210177248,   -0.10174202101772484,   1.0298088293965075,   0.1552742505997348
61200.0,   -0.5972838745882556,   0.21271612541174445,   -0.5712513350432683,   -0.1302513350432683,   1.028656910839931,   0.15086436946120985
63000.0,   -0.9966927312938962,   -0.18669273129389619,   -0.6174,   -0.17639999999999995,   1.0310690747177738,   0.14794125257559168
64800.0,   -0.5837230367270754,   0.22627696327292468,   -0.35328366356232327,   0.08771633643767673,   1.03071215406856,   0.15144923070177355
66600.0,   -0.9213230584132849,   -0.11132305841328483,   -0.4062985147694818,   0.03470148523051819,   1.0294158910229112,   0.14893782847400994
68400.0,   -0.9103228217026522,   -0.10032282170265217,   -0.5521901154608492,   -0.11119011546084917,   1.0301551590007758,   0.1497029051257501
70200.0,   -0.7990195146271901,   0.010980485372809934,   -0.2839645803043371,   0.15703541969566293,   1.0312979541648057,   0.1460983658351676
72000.0,   -0.9262766078978337,   -0.11627660789783367,   -0.4249918939140467,   0.016008106085953322,   1.029379069500189,   0.14668917316442448
73800.0,   -0.7265164023694288,   0.08348359763057123,   -0.3544683373437437,   0.08653166265625628,   1.0316049327831935,   0.15785713683837874
75600.0,   -0.7994264635637929,   0.010573536436207176,   -0.6174,   -0.17639999999999995,   1.0277437274038481,   0.15011899605346415
77400.0,   -0.6969699135376423,   0.11303008646235779,   -0.2646,   0.1764,   1.0342736750711545,   0.15204778330474336
79200.0,   -0.6246930411944024,   0.18530695880559767,   -0.6174,   -0.17639999999999995,   1.0289588466814754,   0.15378702540632805
81000.0,   -0.8666536560336912,   -0.0566536560336911,   -0.36620368382128526,   0.07479631617871474,   1.03230865354843,   0.14481227976704156
82800.0,   -0.7971727657944594,   0.01282723420554066,   -0.5765788467096943,   -0.13557884670969428,   1.0293395836793764,   0.15059763252470085
84600.0,   -1.011196895237219,   -0.20119689523721895,   -0.6174,   -0.17639999999999995,   1.0297036894551186,   0.14443866377320635
86400.0,   -0.8212543493704703,   -0.011254349370470207,   -0.514402748273068,   -0.07340274827306797,   1.0324800517774415,   0.14477302452053104


==> figures/stochastic_power/stochastic/power7.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.9830650308877926,   -0.17306503088779257,   -0.49859147395618947,   -0.057591473956189465,   1.0299092399572212,   0.15070116743938053
1800.0,   -0.5573375470750926,   0.2526624529249074,   -0.3707420597440542,   0.07025794025594578,   1.0309138505966355,   0.15007994526114346
3600.0,   -0.986154082836631,   -0.17615408283663092,   -0.30502855235620907,   0.13597144764379093,   1.030676275056835,   0.14565536391639086
5400.0,   -0.9968450084213653,   -0.1868450084213652,   -0.5982354528925827,   -0.15723545289258273,   1.0274125624385873,   0.1537519376248178
7200.0,   -1.032721600247755,   -0.222721600247755,   -0.4926310968989019,   -0.051631096898901885,   1.0305899459294134,   0.14619611359085122
9000.0,   -0.6102896648378804,   0.19971033516211967,   -0.4787323191516981,   -0.03773231915169811,   1.0321668684610883,   0.15031479332748637
10800.0,   -0.8764528038472452,   -0.06645280384724517,   -0.4243084214804918,   0.0166915785195082,   1.031437430638942,   0.1532691118891959
12600.0,   -0.7497824343507907,   0.060217565649209326,   -0.2657153709652776,   0.17528462903472242,   1.033558244783337,   0.1531798830967419
14400.0,   -0.7857748195461395,   0.024225180453860573,   -0.5475747119541189,   -0.10657471195411888,   1.0286681592477322,   0.14975194928819682
16200.0,   -0.9512185378022016,   -0.1412185378022015,   -0.4659108185262329,   -0.024910818526232892,   1.0303236958299187,   0.1450134193627513
18000.0,   -0.7358713890860367,   0.07412861091396339,   -0.34340573521600876,   0.09759426478399125,   1.0339209432123653,   0.14828749358937993
19800.0,   -0.860723098649154,   -0.05072309864915392,   -0.6174,   -0.17639999999999995,   1.0266957831234484,   0.15510011911677854
21600.0,   -0.5760100580530079,   0.23398994194699219,   -0.4217962795753081,   0.019203720424691928,   1.027869541219977,   0.15035055077552054
23400.0,   -0.566279297635389,   0.24372070236461107,   -0.5575416469181093,   -0.11654164691810925,   1.032547972019803,   0.1557448095436222
25200.0,   -0.796192509112632,   0.013807490887368101,   -0.27256678158960834,   0.16843321841039166,   1.0337476716341956,   0.151481959483382
27000.0,   -0.8936985382672608,   -0.0836985382672607,   -0.4289015836371368,   0.012098416362863185,   1.0279392474919382,   0.14570327033664854
28800.0,   -0.486,   0.32400000000000007,   -0.5496179629043552,   -0.10861796290435516,   1.0327301984974608,   0.15839791587959137
30600.0,   -0.8443236477682543,   -0.03432364776825425,   -0.5896373679257553,   -0.14863736792575527,   1.0270492252333365,   0.14619995984032375
32400.0,   -0.7123141490110996,   0.09768585098890048,   -0.27357253468894077,   0.16742746531105923,   1.0307848313718235,   0.15222137719267745
34200.0,   -0.5846060554171529,   0.22539394458284712,   -0.34786008411765695,   0.09313991588234305,   1.0299739598877728,   0.14983699014458954
36000.0,   -0.6534450475792616,   0.15655495242073847,   -0.6174,   -0.17639999999999995,   1.030063414587957,   0.15083976472763932
37800.0,   -1.0849131413014845,   -0.2749131413014845,   -0.41307519272859544,   0.02792480727140456,   1.0303113193692792,   0.14658682406022888
39600.0,   -0.8678571562569026,   -0.057857156256902575,   -0.413695237849502,   0.027304762150497985,   1.0285805481255856,   0.1526506337067294
41400.0,   -0.6241112417557326,   0.18588875824426743,   -0.5099751956132719,   -0.06897519561327187,   1.0295098262713147,   0.15108230207739193
43200.0,   -1.0172251113849635,   -0.20722511138496347,   -0.4815928042516523,   -0.04059280425165229,   1.0299266878861506,   0.14768516475505716
45000.0,   -0.6631196033985627,   0.14688039660143737,   -0.3446227108721255,   0.09637728912787452,   1.0316977445184035,   0.14841737266066476
46800.0,   -0.9087317669211592,   -0.09873176692115915,   -0.2646,   0.1764,   1.0344314614999777,   0.15233066690083044
48600.0,   -0.6804898810663522,   0.12951011893364783,   -0.3566061017518825,   0.0843938982481175,   1.0328319588625325,   0.15664649692107918
50400.0,   -0.8737142240750347,   -0.06371422407503469,   -0.5037481593532934,   -0.06274815935329342,   1.0297047698107482,   0.14879033962919794
52200.0,   -0.8741109009892262,   -0.06411090098922612,   -0.2646,   0.1764,   1.0342674615787328,   0.15126071633952726
54000.0,   -0.8496988609571471,   -0.03969886095714703,   -0.2773850972427124,   0.16361490275728763,   1.0324537038165067,   0.15467115381962054
55800.0,   -0.777867657256586,   0.03213234274341403,   -0.5057809826269357,   -0.06478098262693571,   1.0328594418204045,   0.15118584173296498
57600.0,   -1.0384479520485952,   -0.22844795204859514,   -0.46961590799527775,   -0.028615907995277745,   1.0303282481282932,   0.15105502496928988
59400.0,   -0.7776281967526604,   0.03237180324733968,   -0.315872879310296,   0.125127120689704,   1.0296371481607043,   0.142746402782876
61200.0,   -0.7732254320272439,   0.036774567972756134,   -0.5407808598697881,   -0.09978085986978807,   1.027072948402271,   0.14903163784869905
63000.0,   -0.7717264464731984,   0.03827355352680162,   -0.5071216276917074,   -0.06612162769170743,   1.0256569936120952,   0.15176417414783067
64800.0,   -0.8021663205665016,   0.007833679433498442,   -0.34655426285862856,   0.09444573714137144,   1.031187460650407,   0.14810246744427244
66600.0,   -0.7422026888930878,   0.06779731110691223,   -0.4143020217132595,   0.026697978286740476,   1.0309890731039173,   0.14247462724659113
68400.0,   -0.796860712591581,   0.013139287408419076,   -0.31423694032157606,   0.12676305967842394,   1.027808063901579,   0.15031811616752583
70200.0,   -0.8200301635288947,   -0.010030163528894631,   -0.5858814688840566,   -0.14488146888405656,   1.0303496352846273,   0.14608726366391064
72000.0,   -0.6261563025125316,   0.18384369748746843,   -0.6174,   -0.17639999999999995,   1.026142226770086,   0.15353690387399635
73800.0,   -0.764035753742391,   0.04596424625760909,   -0.499601212079225,   -0.058601212079224974,   1.0308386523676818,   0.15258207252199524
75600.0,   -0.7042215801839217,   0.10577841981607838,   -0.5150199311288481,   -0.07401993112884814,   1.032140709416162,   0.14893223770013478
77400.0,   -0.9595563634846428,   -0.14955636348464274,   -0.4303053039504722,   0.01069469604952783,   1.0299721319886332,   0.14979314177751094
79200.0,   -0.5022169997199559,   0.30778300028004413,   -0.46235792739542836,   -0.021357927395428355,   1.0290749307619547,   0.14904287776697825
81000.0,   -0.724661562222607,   0.08533843777739303,   -0.3462220482430351,   0.0947779517569649,   1.0317025438085785,   0.15299588240709605
82800.0,   -0.9453942452089862,   -0.13539424520898613,   -0.6174,   -0.17639999999999995,   1.0261890822891278,   0.1453321343783994
84600.0,   -0.7448460765378179,   0.06515392346218218,   -0.570508472409846,   -0.12950847240984603,   1.0261210563586538,   0.1506352443639895
86400.0,   -0.9257367947184268,   -0.1157367947184268,   -0.4709161613464229,   -0.029916161346422887,   1.0318962291343041,   0.14721753158444303


==> figures/stochastic_power/stochastic/power8.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -1.0793095199451663,   -0.2693095199451663,   -0.48990758920418764,   -0.04890758920418764,   1.0316637125752561,   0.14745611281944646
1800.0,   -0.6213046522231817,   0.1886953477768184,   -0.41661394464761325,   0.02438605535238675,   1.0326548710676258,   0.1468284391603389
3600.0,   -0.486,   0.32400000000000007,   -0.2646,   0.1764,   1.0325874650345184,   0.15562118689045648
5400.0,   -0.486,   0.32400000000000007,   -0.2763064276576657,   0.16469357234233428,   1.0333252299021158,   0.15443838041634533
7200.0,   -0.5027361128652952,   0.30726388713470487,   -0.5716602000184126,   -0.13066020001841255,   1.028718531236482,   0.1505856201541339
9000.0,   -0.7402772590343656,   0.06972274096563447,   -0.47875104816664793,   -0.03775104816664793,   1.0314447037515944,   0.14943901276090235
10800.0,   -0.8771645739056567,   -0.06716457390565667,   -0.48667541827549887,   -0.04567541827549887,   1.0314748955161863,   0.15422633570249994
12600.0,   -0.49027690593156714,   0.3197230940684329,   -0.5225125621466226,   -0.08151256214662256,   1.0278758757523467,   0.1495754959330756
14400.0,   -0.5750466636779881,   0.23495333632201199,   -0.33273782186959944,   0.10826217813040057,   1.0302685420023943,   0.1488411268922774
16200.0,   -0.7362515534427297,   0.07374844655727031,   -0.36931237781063125,   0.07168762218936875,   1.0331938150004771,   0.1514784041210836
18000.0,   -0.9063002326130919,   -0.09630023261309184,   -0.4053812601471103,   0.035618739852889714,   1.0288176725506328,   0.1445800824760081
19800.0,   -0.8302838259363589,   -0.0202838259363588,   -0.4678332693868007,   -0.026833269386800696,   1.032184808106631,   0.1477723320086763
21600.0,   -0.8936455079708082,   -0.08364550797080816,   -0.2980406012690828,   0.14295939873091718,   1.0283634261936463,   0.15205962681553206
23400.0,   -0.6089428245955872,   0.2010571754044128,   -0.6174,   -0.17639999999999995,   1.0252352304085954,   0.15199630277667822
25200.0,   -0.8188440659271188,   -0.008844065927118727,   -0.5160438484518266,   -0.0750438484518266,   1.0311749587289938,   0.14907975623030809
27000.0,   -0.7097694643210776,   0.10023053567892248,   -0.6174,   -0.17639999999999995,   1.029472539895777,   0.15321672881017595
28800.0,   -0.685233341666359,   0.12476665833364109,   -0.6174,   -0.17639999999999995,   1.029250307511426,   0.15591870213101594
30600.0,   -0.9986985342108552,   -0.18869853421085514,   -0.6174,   -0.17639999999999995,   1.0261962384163084,   0.1459084733255701
32400.0,   -0.6419332433291358,   0.16806675667086424,   -0.4295032095750027,   0.011496790424997294,   1.0328874073751422,   0.14753364326238558
34200.0,   -1.0804793977271976,   -0.27047939772719753,   -0.30405569212785627,   0.13694430787214373,   1.0330784725169924,   0.147695696096283
36000.0,   -0.6835336213932957,   0.1264663786067044,   -0.2646,   0.1764,   1.030911078420464,   0.15324238722604952
37800.0,   -0.8622095726877719,   -0.05220957268777182,   -0.34949069827469886,   0.09150930172530114,   1.0346970014578434,   0.1468779179236954
39600.0,   -0.5857444424439234,   0.22425555755607662,   -0.2914239746690238,   0.1495760253309762,   1.0295857828743535,   0.15130305412933978
41400.0,   -0.8875187440298954,   -0.07751874402989534,   -0.6174,   -0.17639999999999995,   1.0281170453685247,   0.1553869715442005
43200.0,   -0.7333592284054204,   0.0766407715945796,   -0.492679691812442,   -0.051679691812441975,   1.0327489194649915,   0.1533141162549126
45000.0,   -0.8131767851148656,   -0.0031767851148655213,   -0.2646,   0.1764,   1.0290143740112072,   0.15173431580858424
46800.0,   -1.0086298268707934,   -0.19862982687079334,   -0.2983320412949637,   0.1426679587050363,   1.0315137460878545,   0.15103667439911744
48600.0,   -1.134,   -0.32399999999999984,   -0.3277727868415454,   0.11322721315845458,   1.0335083896502728,   0.14570528936061306
50400.0,   -0.8827625249824722,   -0.07276252498247215,   -0.6174,   -0.17639999999999995,   1.0295294580587089,   0.14913623618818356
52200.0,   -0.4998025448497647,   0.31019745515023533,   -0.409914644579223,   0.031085355420777006,   1.030159810957333,   0.15049859442012611
54000.0,   -0.961166929297158,   -0.15116692929715791,   -0.4199000051748371,   0.021099994825162893,   1.0317890050743443,   0.15315456591790622
55800.0,   -0.486,   0.32400000000000007,   -0.6174,   -0.17639999999999995,   1.0258482275938874,   0.15608655714642927
57600.0,   -1.0772883584653177,   -0.2672883584653176,   -0.2646,   0.1764,   1.0314689449908543,   0.1459973350731326
59400.0,   -0.9548678902256675,   -0.14486789022566748,   -0.609728177797577,   -0.16872817779757704,   1.0273628097656864,   0.15060952428588326
61200.0,   -0.486,   0.32400000000000007,   -0.5378579415544064,   -0.09685794155440636,   1.0346876478783154,   0.15201040495474424
63000.0,   -0.8436411934603842,   -0.03364119346038419,   -0.38590991461951235,   0.05509008538048765,   1.0317315165413607,   0.15422551266151602
64800.0,   -1.0067998621063017,   -0.19679986210630163,   -0.6174,   -0.17639999999999995,   1.0283387434066182,   0.14479821300238419
66600.0,   -0.7272067554683214,   0.08279324453167869,   -0.4192947051451572,   0.021705294854842794,   1.0303398549452563,   0.1463090810210674
68400.0,   -0.5932496914709817,   0.21675030852901833,   -0.4740542893663109,   -0.033054289366310885,   1.0284458859163232,   0.15258462900501923
70200.0,   -0.8491632285362009,   -0.0391632285362008,   -0.5403959589168498,   -0.09939595891684977,   1.0272780519832592,   0.15011444618655334
72000.0,   -0.8976766966566969,   -0.08767669665669686,   -0.337512216454516,   0.10348778354548399,   1.0322697693094316,   0.1469025861728499
73800.0,   -1.0953607426022276,   -0.28536074260222755,   -0.45770820524454203,   -0.01670820524454203,   1.0312278952865397,   0.14043312819517256
75600.0,   -0.8213949503013084,   -0.011394950301308326,   -0.3991780429840599,   0.0418219570159401,   1.0306290987460822,   0.15118589982719033
77400.0,   -1.134,   -0.32399999999999984,   -0.6174,   -0.17639999999999995,   1.0281797595106485,   0.14839157919016868
79200.0,   -0.9743475965473772,   -0.16434759654737718,   -0.4352683966530204,   0.005731603346979586,   1.0301412185612564,   0.14828236114745075
81000.0,   -0.8214797566449414,   -0.011479756644941386,   -0.5132257701324291,   -0.07222577013242909,   1.029255055741641,   0.14580510699096622
82800.0,   -1.0079347331529953,   -0.19793473315299526,   -0.3351756153972558,   0.10582438460274418,   1.030137401772721,   0.14362755812161662
84600.0,   -0.7336242269581064,   0.07637577304189369,   -0.2646,   0.1764,   1.0328012136140734,   0.14870706310395157
86400.0,   -0.6849970128878334,   0.12500298711216662,   -0.3887546193493772,   0.052245380650622786,   1.0301637986911667,   0.15454378089329404


==> figures/stochastic_power/stochastic/power9.csv <==
time,   P,   P_deviation,   Q,   Q_deviation,   V,   phi
0.0,   -0.6073161276867577,   0.20268387231324236,   -0.5354850030387074,   -0.09448500303870738,   1.0291899133251303,   0.15185562123642754
1800.0,   -0.7551020146360597,   0.054897985363940305,   -0.6174,   -0.17639999999999995,   1.0240261223074096,   0.15010825074966097
3600.0,   -0.6419363767663658,   0.16806362323363422,   -0.5778137012789856,   -0.13681370127898557,   1.0340473068528901,   0.15096145417050394
5400.0,   -1.0175909788824282,   -0.20759097888242817,   -0.5614983601833772,   -0.12049836018337717,   1.027763919431416,   0.1470255763300512
7200.0,   -0.8833820137559222,   -0.07338201375592213,   -0.30998958224749057,   0.13101041775250943,   1.0311070441971986,   0.14507682322627968
9000.0,   -0.6419231053547925,   0.1680768946452076,   -0.4878661535925513,   -0.04686615359255131,   1.0311772510399475,   0.1512570441868462
10800.0,   -0.9725889721428719,   -0.16258897214287182,   -0.34982116275797326,   0.09117883724202674,   1.032008086064375,   0.14456189443204914
12600.0,   -0.9398083896636041,   -0.12980838966360408,   -0.32467303990968477,   0.11632696009031523,   1.0338709170743454,   0.14878748203996375
14400.0,   -0.486,   0.32400000000000007,   -0.44526080295349746,   -0.004260802953497456,   1.0296792242384982,   0.1531031274683969
16200.0,   -0.995105917730279,   -0.18510591773027896,   -0.43288735536450984,   0.008112644635490163,   1.0273111284899938,   0.1419767607841864
18000.0,   -0.6682451741537152,   0.14175482584628485,   -0.47368134895983804,   -0.03268134895983804,   1.0284693449605555,   0.15196508089750832
19800.0,   -0.6806774879183042,   0.12932251208169587,   -0.552874942122239,   -0.11187494212223897,   1.030968971197782,   0.15256067670356757
21600.0,   -1.0644932900566897,   -0.25449329005668964,   -0.2859907319309856,   0.15500926806901438,   1.0333660909793076,   0.14479666421381157
23400.0,   -0.7819164152876025,   0.02808358471239758,   -0.5741547906205038,   -0.13315479062050378,   1.0284393587891594,   0.14748104086750877
25200.0,   -0.7789007924357139,   0.03109920756428619,   -0.2646,   0.1764,   1.0284687451373566,   0.14765313271786004
27000.0,   -0.8662096863719213,   -0.05620968637192125,   -0.6174,   -0.17639999999999995,   1.0285495351576142,   0.14932657987760467
28800.0,   -0.8977350981638917,   -0.08773509816389169,   -0.5669816871430998,   -0.12598168714309982,   1.0313740595614,   0.14007753664855993
30600.0,   -0.8013872361105631,   0.008612763889436992,   -0.3578058461343813,   0.08319415386561868,   1.0320903148761453,   0.14888779000891403
32400.0,   -0.8709798055433339,   -0.06097980554333382,   -0.38105945512545564,   0.059940544874544366,   1.0338257750146786,   0.14917930399444954
34200.0,   -0.7144326596650298,   0.09556734033497027,   -0.49838447469304337,   -0.057384474693043364,   1.0307976826754153,   0.15299711326649937
36000.0,   -1.0246623564342066,   -0.2146623564342065,   -0.5012528403413937,   -0.06025284034139372,   1.0302769711507722,   0.14821621938094276
37800.0,   -1.0228072775428676,   -0.21280727754286755,   -0.6174,   -0.17639999999999995,   1.0282895588289085,   0.14264717193853332
39600.0,   -1.134,   -0.32399999999999984,   -0.40785736556639385,   0.033142634433606155,   1.0313491336287917,   0.14864837744896625
41400.0,   -1.134,   -0.32399999999999984,   -0.5280502175002292,   -0.08705021750022918,   1.0292249107003042,   0.14532304835743695
43200.0,   -0.623054160454284,   0.18694583954571609,   -0.4522364742122442,   -0.011236474212244218,   1.0302276347822974,   0.15300322131791813
45000.0,   -0.639867134573641,   0.17013286542635908,   -0.3555821909418769,   0.08541780905812313,   1.033520783515853,   0.15182205547271044
46800.0,   -0.7756379215540917,   0.03436207844590833,   -0.32492651929930466,   0.11607348070069534,   1.0313474477375788,   0.1481032434536152
48600.0,   -0.8033857127065416,   0.006614287293458476,   -0.47399096249514894,   -0.032990962495148934,   1.0334768004128785,   0.14968994314523285
50400.0,   -0.7398893934264054,   0.07011060657359469,   -0.5513834985820926,   -0.11038349858209257,   1.029271674608404,   0.14760432000595894
52200.0,   -1.0878340553146584,   -0.2778340553146583,   -0.4239323198998849,   0.017067680100115112,   1.0312393550338885,   0.14188056330717577
54000.0,   -0.6643505406581776,   0.1456494593418225,   -0.6174,   -0.17639999999999995,   1.027781199164348,   0.15069596696936885
55800.0,   -0.8595008621796494,   -0.04950086217964933,   -0.5103501805483383,   -0.06935018054833825,   1.032984714863082,   0.14624103080627598
57600.0,   -0.8738856561158594,   -0.06388565611585939,   -0.5853138593949169,   -0.14431385939491687,   1.0263676081348374,   0.14795332519362397
59400.0,   -0.806004724013099,   0.003995275986901081,   -0.6174,   -0.17639999999999995,   1.0293179851297127,   0.14894856981891053
61200.0,   -0.793202659551784,   0.016797340448216014,   -0.5494058555505811,   -0.10840585555058108,   1.0262600934254058,   0.14675425627410046
63000.0,   -0.5393615520781168,   0.2706384479218833,   -0.5346182452025534,   -0.09361824520255341,   1.0292599524526773,   0.15446812358406797
64800.0,   -0.8806255022899904,   -0.07062550228999032,   -0.3735828790917474,   0.06741712090825258,   1.0324680012676841,   0.15216184956435272
66600.0,   -0.5545631817915826,   0.25543681820841746,   -0.31640005140382677,   0.12459994859617324,   1.03334053167251,   0.15429778957463303
68400.0,   -1.085252980363009,   -0.27525298036300905,   -0.3970344970147174,   0.04396550298528262,   1.0307172978754522,   0.1452798736337819
70200.0,   -0.8842307372218435,   -0.07423073722184348,   -0.4549576122759455,   -0.013957612275945497,   1.0314602422416743,   0.1503768036984736
72000.0,   -0.9957461700762384,   -0.1857461700762384,   -0.3964489504367862,   0.04455104956321382,   1.0342323636676953,   0.14491958834415808
73800.0,   -0.8502577490119935,   -0.040257749011993416,   -0.48166913672663236,   -0.04066913672663236,   1.0265781875168585,   0.1427716023908654
75600.0,   -0.7721371389293339,   0.037862861070666165,   -0.2646,   0.1764,   1.0332171794911984,   0.15072712325171125
77400.0,   -0.9675899759882585,   -0.1575899759882584,   -0.33417714419558536,   0.10682285580441464,   1.0304176007125763,   0.1500652155267641
79200.0,   -0.888715506098827,   -0.07871550609882694,   -0.560318521140008,   -0.11931852114000802,   1.0303854622260633,   0.15224632564317642
81000.0,   -0.8435934513303205,   -0.033593451330320434,   -0.42866050238493747,   0.012339497615062534,   1.0287384253881695,   0.14834913467075264
82800.0,   -1.0186588776416934,   -0.20865887764169333,   -0.4328486710596147,   0.008151328940385283,   1.02898830221073,   0.14897378698651795
84600.0,   -1.0619774985703834,   -0.2519774985703833,   -0.32298281638599324,   0.11801718361400676,   1.032955973574421,   0.151463326364996
86400.0,   -0.6299945252091468,   0.18000547479085327,   -0.4540323683924791,   -0.013032368392479121,   1.0287732346651774,   0.14768309667139495


==> figures/very_high_stochastics/p_br71_flow_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.160178496835158,   24.155848751319606,   24.203057084799287
1800.0,   24.300082927471525,   24.309323244287032,   24.462203773782583
3600.0,   24.610548064184137,   24.5806764691324,   24.61888729422396
5400.0,   24.71173651048629,   24.704037314690325,   24.803602239347136
7200.0,   24.455780256691696,   24.502568879939155,   24.420341269966816
9000.0,   23.81780940114717,   23.91057909239774,   23.782338681096007
10800.0,   24.04363775877292,   23.92045931325532,   23.753768019310375
12600.0,   24.348026288883283,   24.299012727416702,   24.392819826803354
14400.0,   24.480492116037343,   24.426817451895182,   24.420272168879045
16200.0,   24.54413634447741,   24.48651517431194,   24.498763876144984
18000.0,   24.383913708899144,   24.293735677384365,   24.29235414636378
19800.0,   23.998782260143443,   24.122513393806923,   24.150556383152423
21600.0,   24.423928220160136,   24.55769152262808,   24.64310765859391
23400.0,   24.37302644385536,   24.422692511392555,   24.263300563001177
25200.0,   24.292953975036603,   24.346612426901164,   24.25554701561947
27000.0,   24.337914278438944,   24.19180265554788,   24.397430008789016
28800.0,   23.868674235440547,   23.726141853711734,   23.754244095280487
30600.0,   23.95003468415613,   24.058955484739993,   24.240671738994916
32400.0,   24.34237439113206,   24.155029615284036,   24.150118364698464
34200.0,   24.457514183056208,   24.477883122829247,   24.71549088758883
36000.0,   23.908656002777356,   23.954764818420266,   23.71256993780386
37800.0,   24.279622295333873,   24.536275542276588,   24.788584663444748
39600.0,   24.116738862597607,   24.198767796551195,   24.19110600404312
41400.0,   24.62095443592139,   24.72028883546859,   24.934650096057474
43200.0,   24.470237557490186,   24.44297724815961,   24.340045076983667
45000.0,   24.09863508260927,   24.099994722946597,   24.141796915585815
46800.0,   24.441139034147188,   24.324655245101233,   24.08662038051588
48600.0,   24.353092582408447,   24.465641794912035,   24.56505072453681
50400.0,   24.054140404722467,   23.850432670386837,   23.654580068150178
52200.0,   24.68713265773046,   24.752794604072196,   24.74100731417919
54000.0,   24.223611712025804,   24.236159761357403,   24.255996395606356
55800.0,   24.10657261423611,   23.94133804674235,   23.986300332217546
57600.0,   24.309706905714233,   24.438596991393112,   24.55593792276918
59400.0,   24.352013776453777,   24.338147726271178,   24.433063891402814
61200.0,   24.138969574936937,   24.100045352662715,   24.05823668123403
63000.0,   24.765981909066017,   24.767236947502045,   24.741322868042786
64800.0,   24.711299833522553,   24.464969109480442,   24.195619354683224
66600.0,   24.309664252979708,   24.536227699633884,   24.575194807914336
68400.0,   24.668283077382032,   24.719096868042115,   24.64639444954543
70200.0,   24.42911522015028,   24.476218535782067,   24.54712691833314
72000.0,   24.52412734316342,   24.50133189005619,   24.46561857289696
73800.0,   24.375153543383558,   24.46180265326556,   24.676221617116376
75600.0,   24.225866835077753,   24.20805965157217,   24.35606411146947
77400.0,   24.230951996431408,   24.060952369370796,   23.960365228595144
79200.0,   24.826782326845304,   24.746338371156842,   24.778448303833283
81000.0,   24.82892015760051,   24.797765193365542,   24.86511677860368
82800.0,   24.502536386430304,   24.591121841799126,   24.645929749845887
84600.0,   24.42201065160288,   24.489858641525444,   24.360080794198556
86400.0,   24.503606263885423,   24.490985871760294,   24.59651176114061


==> figures/very_high_stochastics/p_br71_flow_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   25.549865195968245,   25.866182653528337,   26.133079048924134
1800.0,   25.644452437775655,   25.94277191574902,   26.404633975205662
3600.0,   25.67682854615803,   26.049590269458847,   26.33012455631113
5400.0,   26.210537894804684,   26.344623031372333,   26.64588189605121
7200.0,   25.697082474089193,   26.03942733455948,   26.13309440658459
9000.0,   25.29474343160272,   25.385521902659807,   25.53615030453752
10800.0,   25.358450336078366,   25.566341722967152,   25.78844154092877
12600.0,   25.867440947109575,   25.9914569359832,   26.158031264665183
14400.0,   25.886176225622822,   26.159966493751973,   26.242416856492657
16200.0,   25.640337401718398,   25.932775243201235,   26.11495135210391
18000.0,   25.68821570859305,   25.814328645682863,   25.999288722726288
19800.0,   25.488170682295962,   25.805977273097643,   26.00750978871094
21600.0,   25.734146225743178,   25.995408899763067,   26.124711663556006
23400.0,   25.507643572281406,   25.635672222477417,   25.7076681488668
25200.0,   25.93996262095593,   26.215451510008002,   26.383437710117033
27000.0,   25.8703368499793,   26.02049438260241,   26.139250751195174
28800.0,   25.51601184499634,   25.650234951795028,   25.778983874288194
30600.0,   25.43156653518748,   25.454350007070868,   25.69354963646133
32400.0,   25.37970317917502,   25.67106188939618,   25.882763761808707
34200.0,   25.961231912528817,   26.179885318148145,   26.43253849657956
36000.0,   25.444946156206495,   25.44366847619343,   25.523523082861413
37800.0,   25.72578739429456,   25.996114674187584,   26.326535235573548
39600.0,   25.548682891039125,   25.490768138254136,   25.686672749739763
41400.0,   26.088321253125574,   26.20542216620659,   26.44920137009908
43200.0,   25.933924692699872,   26.189385200034604,   26.328370956849167
45000.0,   25.791137937664217,   25.761853836526747,   25.936102592895455
46800.0,   25.76602392646359,   25.90146788873307,   26.065402350927737
48600.0,   25.725053870661107,   25.851669694645427,   26.242839760735315
50400.0,   25.481986216353043,   25.665395028874972,   25.811487251039807
52200.0,   26.264600640881618,   26.355552574234206,   26.66146480759473
54000.0,   25.843073745501915,   26.116866564155,   26.061290914104294
55800.0,   25.614720438687346,   25.82625588370961,   26.0311976041983
57600.0,   26.020745375296844,   26.372211403104483,   26.637594798980675
59400.0,   25.96964925114342,   26.360834538450867,   26.299179773372543
61200.0,   25.48810793866921,   25.59531055874511,   25.907386339480055
63000.0,   25.854835528531826,   26.0914117902437,   26.188553514910744
64800.0,   25.909440801480113,   26.078032903814925,   26.207404597633165
66600.0,   25.96351085402403,   26.05916251824468,   26.172010877530816
68400.0,   25.89498389413808,   26.1211502064136,   26.328958983016655
70200.0,   26.179169696216846,   26.45018498211144,   26.63587377006336
72000.0,   25.912132850659614,   26.009513192724683,   26.074304193076888
73800.0,   25.695222529857332,   25.74605442163648,   25.864752411765608
75600.0,   25.60508414404255,   25.624686103214266,   25.755972663344846
77400.0,   25.28433109876367,   25.626461721414397,   25.925727754970925
79200.0,   25.990999579396064,   26.39637322999322,   26.748487442403142
81000.0,   26.22134765680802,   26.57785946399498,   26.983605261647558
82800.0,   25.98146355135737,   26.227905092203137,   26.540685567472863
84600.0,   25.925163126163245,   26.320215547684036,   26.5133973612945
86400.0,   25.958641301399467,   26.13758700110702,   26.483583572279308


==> figures/very_high_stochastics/p_br71_flow_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   22.962749971799905,   22.617902406520866,   22.253955127141005
1800.0,   23.144295446743204,   23.078758807548038,   22.99646404486724
3600.0,   23.32919565589061,   23.17075481159863,   22.893580730028372
5400.0,   23.272914497713707,   23.344657890530232,   23.32141086801515
7200.0,   23.373090114025874,   23.11828257441047,   22.893302854623197
9000.0,   22.915795647313793,   22.704318983393325,   22.530639002484747
10800.0,   22.779359289233344,   22.70714795843201,   22.372770051115474
12600.0,   23.09744968698984,   22.86574552015081,   22.73471477946267
14400.0,   23.331051935063222,   23.217698868680582,   23.02575360911248
16200.0,   23.279614187261654,   22.943546354324933,   22.82946106208919
18000.0,   22.99714610281584,   22.94130682881858,   22.93035927231269
19800.0,   23.01034498004222,   22.928801731082764,   22.663752230611713
21600.0,   23.31431848628492,   22.939194331618804,   22.7260900093833
23400.0,   23.314354261177066,   23.142243597517567,   23.003087748660796
25200.0,   22.85092252966263,   22.815933207636082,   22.31903374278858
27000.0,   23.296932037180362,   23.199944089860853,   22.85001901730103
28800.0,   23.03211053519251,   22.854328593367068,   22.81334129097937
30600.0,   23.108702482090514,   22.83364493332779,   22.62102488583522
32400.0,   23.119508574193812,   22.856703147312665,   22.66358663313425
34200.0,   23.56336091368404,   23.27832542449009,   23.30592427359078
36000.0,   22.863041822491013,   22.60364334093088,   22.24193644218108
37800.0,   23.19392988895566,   23.16893286100946,   23.20667244269636
39600.0,   23.190682726604205,   23.015027208581,   22.670015037692842
41400.0,   23.379485605472183,   23.132336063001613,   23.087452650424506
43200.0,   23.41409020830157,   23.094047549209495,   22.99547377230138
45000.0,   23.04109431823535,   22.98961129964886,   22.60730152367504
46800.0,   22.86886809496742,   22.824292390659544,   22.70009138582323
48600.0,   23.1184762391553,   23.02459937587705,   22.82844770231812
50400.0,   22.688328027011995,   22.366188386285057,   22.249002936475456
52200.0,   23.60763829880452,   23.522296492037057,   23.323931766454248
54000.0,   23.042329707531717,   22.879729838324216,   22.714526723113924
55800.0,   22.966436202005475,   22.84510931745221,   22.680704627188273
57600.0,   23.3061950039294,   23.286792700718763,   23.169206015731273
59400.0,   23.429468271670206,   23.522566191253855,   23.376038360514894
61200.0,   22.89081028204863,   22.75445007020515,   22.607119405418448
63000.0,   23.447976800923794,   23.268158020036992,   23.08515043184254
64800.0,   23.31409160436794,   23.141742885827068,   23.10696859618066
66600.0,   23.303412571417613,   23.399130803280823,   23.114206623405785
68400.0,   23.101554717780488,   23.024852858947956,   22.917980964621044
70200.0,   23.364268576889835,   22.81898138630067,   22.68041977522832
72000.0,   23.128236915506175,   22.7590493036632,   22.458911535007466
73800.0,   22.971386646129368,   22.84065677949111,   22.646983478536093
75600.0,   23.07778806709428,   23.02607757862347,   22.631382556770546
77400.0,   23.03771467176176,   22.738268205540926,   22.3240401098301
79200.0,   23.015840847785274,   22.790239670085715,   22.625776357065053
81000.0,   23.48955543367579,   23.0918316345978,   22.776351359401275
82800.0,   23.353683135912142,   22.91671948633527,   22.58791126923661
84600.0,   23.389798364353084,   23.065817784205905,   23.007675139029786
86400.0,   23.474643035144823,   23.361625199255585,   23.095310587677773


==> figures/very_high_stochastics/p_br71_flow_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   27.971254181524262,   28.6808611169392,   29.40901958031082
1800.0,   28.074302842728976,   28.77010095091895,   28.965814556187294
3600.0,   27.251407874270605,   27.984465830562613,   28.436135687520185
5400.0,   28.617967081165247,   28.82555252481385,   29.476484898104772
7200.0,   27.28783145650027,   27.717315133782275,   28.385511355538682
9000.0,   26.81480407050487,   27.149250668037446,   27.943486104269066
10800.0,   27.44215593621056,   27.826156358169744,   28.43023517628171
12600.0,   27.584848888460453,   28.171116060962788,   28.57705994720017
14400.0,   27.20291527626968,   27.80470204707134,   28.3982834913957
16200.0,   27.010585839654947,   27.4614255250122,   28.08410020991194
18000.0,   28.732320023948187,   29.33362095742811,   30.198840167645184
19800.0,   28.162926307781632,   28.85483455550964,   29.730816174612247
21600.0,   27.66096815597545,   28.167308120990434,   28.558670728392112
23400.0,   27.335198639155443,   27.60449280357766,   27.93747060921341
25200.0,   28.513252522304914,   28.73169257276641,   28.954147327863932
27000.0,   27.55218992199338,   28.225727670412034,   29.04030487948836
28800.0,   27.737127863850954,   28.197090460098828,   29.05747001588802
30600.0,   27.426001533998424,   28.18239090597391,   28.75005471201873
32400.0,   27.24495766832287,   27.626750370254207,   28.142845162257423
34200.0,   27.982096371779374,   28.69565770494027,   29.324895788415393
36000.0,   27.941895191984006,   28.76980252896027,   29.64840419374949
37800.0,   27.525981273334764,   27.95145016986576,   28.425845360533756
39600.0,   27.123547938217747,   27.663510077637316,   28.24776241901201
41400.0,   28.280912114657585,   28.425725831346472,   28.610739813828534
43200.0,   28.21410508297603,   28.573929570732194,   28.947219921698625
45000.0,   28.46741260458168,   29.306660345357113,   29.696245541336914
46800.0,   27.34170120918461,   27.529941221864327,   28.198742012434856
48600.0,   27.388160967377146,   28.204945321713,   28.782877084599306
50400.0,   28.26066055836523,   28.470259855931328,   28.657346958629304
52200.0,   27.653378076734725,   28.128425473763528,   28.635898110514205
54000.0,   27.444604686574273,   28.023543537857712,   28.845094729242188
55800.0,   27.493114829153058,   28.242790308869676,   28.838389824566615
57600.0,   28.31528202217047,   28.92867544429644,   29.549469814508047
59400.0,   28.364913499579693,   28.708371218638263,   29.260165289791296
61200.0,   27.125574408463024,   27.650629486651358,   28.368886831324026
63000.0,   27.81736112081974,   28.19120666925232,   28.670582612839123
64800.0,   27.964901026361485,   28.531104077900213,   29.132647683941602
66600.0,   27.669098845778926,   28.08299453563926,   28.52376247733604
68400.0,   28.536377090035035,   29.217819891080875,   29.874057687579736
70200.0,   28.103459110147444,   28.75835078916711,   29.406660923158498
72000.0,   28.758937852143863,   29.2084775846291,   29.77824130452589
73800.0,   27.490164458095418,   27.919764819486865,   28.191750356589324
75600.0,   27.1124463227836,   27.31940847383934,   27.701140043232158
77400.0,   28.38573953773463,   28.969112052632497,   29.694746831523915
79200.0,   28.090784624291924,   28.390974702656898,   28.946823414996555
81000.0,   28.12974824481015,   28.66825412450147,   29.192490559592194
82800.0,   27.914550694225213,   28.059907826603034,   28.445653083095973
84600.0,   27.937136858454224,   28.302851856398433,   28.544002905299696
86400.0,   27.962680895253715,   28.04854200117594,   28.563548861425833


==> figures/very_high_stochastics/p_br71_flow_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   21.146975983791815,   20.585188191561432,   20.05670501707251
1800.0,   21.845512631247406,   21.398470850477935,   20.6599742411776
3600.0,   21.352723700000208,   20.990502818465252,   20.628594694472856
5400.0,   21.719965152617945,   21.44438121357309,   20.956134270904858
7200.0,   21.41883362220078,   20.902487342875215,   20.41192153936185
9000.0,   21.45840285637928,   20.651040614373258,   19.76688514418755
10800.0,   21.13590970152827,   20.463344656808335,   19.955847685076606
12600.0,   21.370585489106045,   21.348034340310793,   20.74101098233827
14400.0,   21.591822175368527,   21.130517124037937,   20.498334170646583
16200.0,   21.152836327132924,   20.931676803143155,   20.44125053744664
18000.0,   21.55175671377418,   21.338979540246925,   20.79655416947617
19800.0,   21.69815053256901,   21.101654663933235,   20.517716210487823
21600.0,   21.309933502101718,   21.040883974190404,   20.465897050882617
23400.0,   21.95604419048081,   21.43394929448804,   20.637079371090454
25200.0,   21.209555286010353,   20.42487551182504,   19.810092006015662
27000.0,   21.71211273753067,   21.14704658220509,   20.470608118547887
28800.0,   21.79508055599517,   21.343001845513708,   20.734550282861516
30600.0,   21.744670524796177,   21.241959105083577,   20.740381320021594
32400.0,   21.354761642701018,   20.989328088468426,   20.490061354595912
34200.0,   21.930335836336056,   21.698965444632705,   21.46875163796858
36000.0,   21.50876497076225,   21.158288300748954,   20.82558550858293
37800.0,   22.07563730441148,   21.825406549823605,   21.532454919060633
39600.0,   21.42152106957544,   20.729384893679093,   20.028971720258475
41400.0,   22.064884951858208,   21.59214611726212,   21.172888601162473
43200.0,   21.7158518031772,   21.27803232679873,   20.88530702619789
45000.0,   21.793559615902584,   21.55294867932741,   21.171044189561382
46800.0,   21.52581721891363,   20.941755775680594,   20.555924223160172
48600.0,   22.086976411890742,   21.594572383883524,   21.255441180373307
50400.0,   21.40509324143339,   21.141992073222976,   20.57156905526941
52200.0,   21.566016024887396,   21.359690564048577,   21.050442310168773
54000.0,   21.450512778496055,   21.052779139278073,   20.774618199736036
55800.0,   21.50661241184029,   21.159512855513118,   20.775314666748304
57600.0,   21.975779727713853,   21.592956949884563,   21.0604995943248
59400.0,   22.19919581917209,   22.053363333085468,   21.693465637354386
61200.0,   21.45058331946915,   21.05689933190285,   20.608518434776247
63000.0,   22.165471854167933,   21.675863678291137,   21.15975674416764
64800.0,   21.57423243904445,   21.3002408917226,   21.007978472673802
66600.0,   21.76227408129592,   21.191423994499484,   20.42518449024123
68400.0,   21.382415733331303,   20.56513465239262,   20.19564405832977
70200.0,   21.35688246864227,   21.104490861722827,   20.57984378399842
72000.0,   21.619596052060597,   21.32820312614191,   20.665032428172907
73800.0,   21.466840467292336,   21.43650745333542,   20.739894870608353
75600.0,   21.87610455656754,   21.47675654474724,   20.85451681426589
77400.0,   21.528489697848595,   20.920341062991962,   20.4180344220691
79200.0,   21.543737071593387,   21.25053537272387,   20.708453183081062
81000.0,   21.783550138346534,   21.465547426955716,   20.917777417591946
82800.0,   21.82768285135123,   21.34280403600272,   20.809097652354712
84600.0,   21.83597139810634,   21.614688802753765,   21.165747039812405
86400.0,   21.860173675151202,   21.5081677055677,   21.18264600218384


==> figures/very_high_stochastics/p_br71_flow_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   26.877981418615168,   27.15988978402816,   27.465416717963496
1800.0,   27.093101098152854,   27.559472738270852,   28.020482928926285
3600.0,   26.240704464070856,   26.807067447019847,   27.13644595494496
5400.0,   27.24595615020488,   27.82026756880808,   28.182876634676422
7200.0,   26.5866294646254,   26.679474843298628,   27.287728322716447
9000.0,   26.00842265296476,   26.3549703420875,   26.674302927940673
10800.0,   26.922399201388473,   27.276279071533065,   27.55597159400884
12600.0,   26.779859617570867,   27.270526697342792,   27.75292068519401
14400.0,   26.58612517170148,   26.78988034256102,   27.301076249312096
16200.0,   26.570987989653023,   26.804365574277472,   27.069784321491234
18000.0,   27.232588980390275,   27.680031364396775,   28.342597083994303
19800.0,   26.74988743254117,   26.924095272546943,   27.35425993227306
21600.0,   26.89816850560666,   26.95650938119321,   27.340352392277474
23400.0,   26.485353036124632,   26.739160504820603,   26.989336201728204
25200.0,   27.023487253586556,   27.270591052186266,   27.934633257081977
27000.0,   26.58459210237061,   26.831350748978775,   27.2667440117736
28800.0,   26.83036041026742,   27.155768599378458,   27.45208822196474
30600.0,   26.48804963387225,   26.746816476409496,   26.93470614213017
32400.0,   26.19337767239291,   26.642341070629236,   27.231380925530885
34200.0,   26.862479272131317,   27.331097441187737,   27.818025974454812
36000.0,   27.01919914104814,   27.591771827089953,   28.177558639854873
37800.0,   26.758574937847,   26.94130715766879,   27.116643034884234
39600.0,   26.537413920076556,   26.686181514138152,   26.77680372187319
41400.0,   26.69276499264942,   26.972586418607065,   27.147309337218566
43200.0,   26.925910815205782,   27.26212501387736,   27.719702957919118
45000.0,   27.092065035321937,   27.18976199187316,   27.303649150353763
46800.0,   26.369965775704223,   26.59219726039954,   26.99257666913306
48600.0,   26.83777024772003,   27.09295604585848,   27.40670198672177
50400.0,   26.531635619268453,   26.96322426578868,   27.452867434530873
52200.0,   26.975556167681304,   27.51154541040791,   27.807461748144835
54000.0,   26.975585091010014,   27.298120731607472,   27.676715476875998
55800.0,   26.423596332542132,   26.837059540878677,   27.122344996592275
57600.0,   27.125472693393796,   27.5630887521572,   28.052695687167184
59400.0,   26.859510997816955,   27.17056886877104,   27.794366593235516
61200.0,   26.41299111134528,   26.687885896490176,   26.981467191297565
63000.0,   26.74318920540679,   26.91394090432148,   27.297841279551395
64800.0,   26.6608265903998,   27.10158046352368,   27.475809422001397
66600.0,   27.004938253138125,   27.425450245847564,   27.85690244996121
68400.0,   27.372589638694144,   27.69501911464958,   28.004257230621317
70200.0,   27.5073934382622,   27.81941364254894,   28.21937919041576
72000.0,   27.05651603154268,   27.415924198454285,   27.82668224362653
73800.0,   26.855248688663025,   27.14605574304653,   27.530176880556716
75600.0,   26.57332404467029,   26.790183038641594,   27.029196206685917
77400.0,   26.779068764444897,   27.69164681590702,   28.10070305955481
79200.0,   27.227473457088863,   27.46913166419231,   28.157705652663573
81000.0,   27.031364819092627,   27.241894174125846,   27.800956689651006
82800.0,   26.98386498056254,   27.230662476215144,   27.654380177806797
84600.0,   26.915666322294943,   27.09766494182142,   27.479173471671515
86400.0,   26.973599604368424,   27.166185307195075,   27.634978656979346


==> figures/very_high_stochastics/p_br71_flow_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   21.859721109854796,   21.638046345931958,   21.251939524241365
1800.0,   22.258155536386223,   21.96028439653066,   21.637549474052403
3600.0,   22.621683291371685,   22.300504091583143,   21.589508982152545
5400.0,   22.422955436245555,   22.06669295822481,   21.790153029952002
7200.0,   22.138401112310902,   21.806743387410094,   21.530999478162087
9000.0,   22.15126195469306,   21.926708509807792,   21.52818819776391
10800.0,   22.043055027411555,   21.764599294432525,   21.340285677167486
12600.0,   21.99127601693548,   21.895364233157323,   22.104109602971278
14400.0,   22.28716378665886,   21.949828678745057,   21.55206488938591
16200.0,   22.024153607441907,   21.65870144089851,   21.16354640672131
18000.0,   22.45955730956892,   22.141488670241923,   21.93576783612287
19800.0,   22.178523701827025,   21.957758770155277,   21.631321008167134
21600.0,   21.992454922730424,   21.737939738820792,   21.33809903267068
23400.0,   22.39947149678358,   22.126441448659612,   21.83083270390495
25200.0,   22.045939140266505,   21.729577017966058,   21.11057227823386
27000.0,   22.374594857668423,   21.827289626736736,   21.733877629285494
28800.0,   22.380861295877562,   21.983866556306356,   21.633397711037272
30600.0,   22.24367367743446,   22.025393022191803,   21.64303483147325
32400.0,   21.81649156073584,   21.626406856493585,   21.466613132425433
34200.0,   22.68389450429102,   22.429041936386472,   21.931721233201635
36000.0,   22.124597455039247,   21.838506317334335,   21.466454916249806
37800.0,   22.37054510448637,   22.282594982235526,   22.184361901071394
39600.0,   22.125353251069907,   21.969473117361602,   21.93831617318663
41400.0,   22.658197775055154,   22.260265182903957,   22.016579820783818
43200.0,   22.42050249926859,   22.084027047430475,   21.840523760693245
45000.0,   22.250954278540043,   21.989005267303288,   21.73195792034857
46800.0,   22.32926381276936,   22.032944087983463,   21.779179601959136
48600.0,   22.673821698995322,   22.22531019624212,   21.52326245967873
50400.0,   21.879935924346935,   21.571778699717083,   21.061152343718884
52200.0,   22.678351985003307,   22.388079421146383,   22.085466174475737
54000.0,   22.261381885181475,   22.028219416798397,   21.771037283026683
55800.0,   22.275048818709372,   22.019820729377333,   21.471970043610277
57600.0,   22.759972448245904,   22.575500009791813,   22.209645316811233
59400.0,   22.965370004683408,   22.863568917767513,   22.55230342470392
61200.0,   21.98187140418412,   21.676055807266945,   21.186712631643953
63000.0,   22.613268001672,   22.481125946780338,   22.14756564179147
64800.0,   22.694410496356177,   22.525353007189732,   22.165981247199078
66600.0,   22.389441231675637,   21.820566173983856,   21.602438278451714
68400.0,   22.52045479638375,   22.03688969197005,   21.376314885034553
70200.0,   22.39789310049882,   21.90255326142329,   21.59807654656589
72000.0,   22.14839355600456,   21.778533900715622,   21.372215434574812
73800.0,   22.31545599755284,   21.959388392819804,   21.57564915326033
75600.0,   22.515363133927426,   22.181983181135838,   21.865911184124613
77400.0,   22.258157507278977,   21.806597918361568,   21.3468293678153
79200.0,   22.138967047184764,   21.87203623728792,   21.289601751629586
81000.0,   22.713526832967233,   22.474322586285115,   21.987342865691094
82800.0,   22.5370320442439,   22.378548347170042,   22.017239135850133
84600.0,   22.394766216828284,   22.198483930751593,   21.71184207051881
86400.0,   22.584337498090484,   22.125658312876105,   21.886993498983404


==> figures/very_high_stochastics/p_br71_pressure_mean.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   22.871589161373723,   22.825383358557247,   22.77905382961221
1800.0,   22.87401142132274,   22.828027288068974,   22.78181351056831
3600.0,   22.884003776052335,   22.83855799726995,   22.79298269483571
5400.0,   22.901325738528747,   22.855494377755438,   22.809540969421825
7200.0,   22.932599124376928,   22.8872627955459,   22.84187419491302
9000.0,   22.94553830339056,   22.90040122705183,   22.855106005682877
10800.0,   22.952839065807282,   22.90743860645202,   22.861852363126168
12600.0,   22.934506437616882,   22.887466021103847,   22.840117854533744
14400.0,   22.95255513230141,   22.90635907030523,   22.86005612202468
16200.0,   22.97074411555589,   22.92614588706922,   22.881441003325705
18000.0,   22.928209339365548,   22.88193622383427,   22.835173660047207
19800.0,   22.931490707102558,   22.885494945315127,   22.839315957975668
21600.0,   22.981246513906587,   22.935864041139226,   22.89055038203891
23400.0,   22.98174602172791,   22.935763759941143,   22.88955675599141
25200.0,   22.98955882117665,   22.94376496484619,   22.897802017321236
27000.0,   22.97863670485409,   22.932016275882205,   22.885074384078088
28800.0,   23.004073953250167,   22.958774218111056,   22.913414494720243
30600.0,   23.01642048193576,   22.970223283333375,   22.92383288297685
32400.0,   23.00748297886167,   22.961635902159674,   22.915493563230086
34200.0,   23.044459702806552,   22.999555189163477,   22.954661257639916
36000.0,   23.039818188302448,   22.993918697762005,   22.947783456648533
37800.0,   23.021671386646197,   22.975533185657643,   22.929078333067505
39600.0,   23.0551767220463,   23.009497676335503,   22.963779773082948
41400.0,   23.105654971809518,   23.06103769834258,   23.016488059482285
43200.0,   23.11845289825486,   23.072947389998745,   23.027253876607872
45000.0,   23.12773249891648,   23.082811627450116,   23.037769558673386
46800.0,   23.151550968052653,   23.106243878885188,   23.060828553642505
48600.0,   23.14889380619176,   23.10305025696798,   23.056984123353097
50400.0,   23.14558905809018,   23.098485052078786,   23.051155816925707
52200.0,   23.155874269297655,   23.111256221505137,   23.06649641117117
54000.0,   23.086476880365424,   23.039438246512457,   22.9917496257915
55800.0,   23.1179665170235,   23.071529186297454,   23.025050374989274
57600.0,   23.14567013873457,   23.10022001265164,   23.054724346344248
59400.0,   23.16047669652337,   23.11487809042329,   23.0691640326658
61200.0,   23.162291859932093,   23.117149515417914,   23.071788775530433
63000.0,   23.145905774565065,   23.09974842338427,   23.05324829602187
64800.0,   23.23316764618037,   23.19000051095892,   23.147164683726228
66600.0,   23.213495648321846,   23.168374644601457,   23.122907540346723
68400.0,   23.17722260114431,   23.130928967470215,   23.084201125802533
70200.0,   23.164585251842,   23.119296690587504,   23.07374721329285
72000.0,   23.179836848428064,   23.135770628903078,   23.091602882454428
73800.0,   23.16328053597905,   23.11809225601926,   23.07254631348308
75600.0,   23.189431377145393,   23.14440390075741,   23.099315333054022
77400.0,   23.15375583290032,   23.108329881898545,   23.06247720214577
79200.0,   23.090534275022577,   23.043832295598225,   22.99652788184276
81000.0,   23.114039063942062,   23.06883707071394,   23.02359903891858
82800.0,   23.110422816432788,   23.064080447310367,   23.017450139665648
84600.0,   23.140981089553748,   23.095786663409513,   23.050591641913964
86400.0,   23.12391416885402,   23.078181853763912,   23.032126464706053


==> figures/very_high_stochastics/p_br71_pressure_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.26383631813767,   33.237776325201054,   33.2117365336905
1800.0,   33.226897301152015,   33.19884557459858,   33.17052522576537
3600.0,   33.24247741617453,   33.21309728057686,   33.18315724912199
5400.0,   33.19572183651591,   33.166910523263326,   33.13497524533567
7200.0,   33.220297209424565,   33.19263513961367,   33.16665545240887
9000.0,   33.23206792034885,   33.20254596103983,   33.17384170103267
10800.0,   33.31381751354488,   33.28884508009584,   33.25593829438639
12600.0,   33.27431673656209,   33.243694972986674,   33.21270037898208
14400.0,   33.25486046604606,   33.226620627266115,   33.20289558738277
16200.0,   33.29008925589216,   33.266976839674335,   33.240063574477496
18000.0,   33.24169627264833,   33.2180254269699,   33.19340367880678
19800.0,   33.19478416875881,   33.165040515238495,   33.1278208302289
21600.0,   33.26808711670159,   33.236955641672324,   33.19872875636233
23400.0,   33.223296859218244,   33.19581392289202,   33.16905316611083
25200.0,   33.259159318562034,   33.22918313401301,   33.20357475244797
27000.0,   33.32081345070947,   33.29604936342963,   33.27381243032799
28800.0,   33.34555717682595,   33.3205793701561,   33.29596029343196
30600.0,   33.339535583731774,   33.31652549286765,   33.292281247135854
32400.0,   33.360061960376854,   33.335134277615445,   33.310356056625636
34200.0,   33.309955776135794,   33.28186626155489,   33.25276116508517
36000.0,   33.38101509774946,   33.347151306656684,   33.31185675048318
37800.0,   33.28272870228427,   33.25407483120317,   33.22665800828947
39600.0,   33.29092589508655,   33.26075066991602,   33.22948638420815
41400.0,   33.25523670617774,   33.225153517430314,   33.199379711466015
43200.0,   33.29508408828344,   33.261764579163724,   33.233904071349244
45000.0,   33.321508427518786,   33.295409965615555,   33.268917589081966
46800.0,   33.405852785443955,   33.3828432829222,   33.35570119117493
48600.0,   33.37803514272015,   33.350044940111275,   33.31928071854914
50400.0,   33.37960910143817,   33.35278447126533,   33.32539853940813
52200.0,   33.33781771975687,   33.30541003633132,   33.268319551534766
54000.0,   33.34771542650263,   33.32350196395258,   33.29976938262863
55800.0,   33.3795382386172,   33.350607101720485,   33.321727986099376
57600.0,   33.283137216013884,   33.251869527612975,   33.22609783858286
59400.0,   33.254592764695424,   33.22481258715451,   33.1940030329081
61200.0,   33.29042366296104,   33.263573332680416,   33.236875363182854
63000.0,   33.23078242431052,   33.20330236963596,   33.17926651873021
64800.0,   33.2991895238868,   33.26873075199435,   33.23866882416684
66600.0,   33.22578499299245,   33.20040092659773,   33.17389825272248
68400.0,   33.230595437672314,   33.20071018251662,   33.17319566695307
70200.0,   33.281169844311364,   33.254750734286645,   33.22874523585916
72000.0,   33.31943832259397,   33.29871074367568,   33.27885397376895
73800.0,   33.340068451925816,   33.316051086558396,   33.291963604358955
75600.0,   33.309995460251244,   33.281061980630085,   33.25193704860069
77400.0,   33.327475494715635,   33.30012854128664,   33.27386445662402
79200.0,   33.375727159078515,   33.35124007735686,   33.32713730502642
81000.0,   33.233165451678595,   33.207491937624596,   33.169193505108005
82800.0,   33.32204433408867,   33.29693924965935,   33.26651656208748
84600.0,   33.2761903257145,   33.25034628715663,   33.22420139918025
86400.0,   33.167044581977954,   33.135249691222974,   33.10273923183219


==> figures/very_high_stochastics/p_br71_pressure_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.394623701338645,   33.36714594915322,   33.34018489329317
1800.0,   33.418421026227364,   33.39441258325153,   33.37080104233221
3600.0,   33.458604596052815,   33.43833934911724,   33.40853744571047
5400.0,   33.448454424173626,   33.417444490633635,   33.385296299102606
7200.0,   33.43952180981566,   33.408425655367495,   33.385277566072055
9000.0,   33.549592756335365,   33.52597863550302,   33.502402852659266
10800.0,   33.55845965304794,   33.532819218163056,   33.5104168941387
12600.0,   33.561217252684266,   33.535844072199666,   33.510711203782726
14400.0,   33.53830997562183,   33.51008099960276,   33.48316766605712
16200.0,   33.569162319011774,   33.54240838423294,   33.515764678570626
18000.0,   33.54635490898075,   33.521724863675885,   33.49602217224254
19800.0,   33.581876472521316,   33.55681879808297,   33.53258620970997
21600.0,   33.586713213366075,   33.561657441567675,   33.53806231977326
23400.0,   33.57033762538309,   33.54231071459184,   33.51525573926137
25200.0,   33.72417698981327,   33.692799291832586,   33.66103882989916
27000.0,   33.68434415985096,   33.65612101020436,   33.62640550085119
28800.0,   33.656480397071135,   33.63513631212281,   33.61448727372611
30600.0,   33.655293350240626,   33.63326236674199,   33.61114851030544
32400.0,   33.755422981175414,   33.73101196027519,   33.70531428380712
34200.0,   33.71749087753683,   33.68594845483139,   33.65343291019468
36000.0,   33.7306548009991,   33.70453214275644,   33.68223882436035
37800.0,   33.68604115784856,   33.66165142894178,   33.63435132987124
39600.0,   33.6826259523436,   33.65951518167091,   33.637084340143666
41400.0,   33.63754126102788,   33.60641753003513,   33.574676179322175
43200.0,   33.78023766517396,   33.7565504250081,   33.73351679869772
45000.0,   33.76228717828752,   33.73892618413696,   33.716230801534785
46800.0,   33.77589048502167,   33.744357839215404,   33.71330062679742
48600.0,   33.725426978199806,   33.69357095339777,   33.665866914294085
50400.0,   33.75374134213363,   33.730342831734376,   33.70631835061122
52200.0,   33.755263961560075,   33.72646380771787,   33.698398000149545
54000.0,   33.7651642502654,   33.73948607416424,   33.71464844154588
55800.0,   33.73490093592827,   33.70513299405729,   33.677777194042385
57600.0,   33.71349701043107,   33.68662205925649,   33.65942405063075
59400.0,   33.71000249904094,   33.683608987414125,   33.65734227014682
61200.0,   33.75966740914751,   33.734399589905614,   33.69993363900222
63000.0,   33.687744523821294,   33.65851396334909,   33.6372925460945
64800.0,   33.69048538962782,   33.66143166661061,   33.631104825117504
66600.0,   33.767448325144464,   33.73593032540881,   33.708995006343244
68400.0,   33.74358350685448,   33.7203566162223,   33.69722050265768
70200.0,   33.76910493582351,   33.74011600902444,   33.713410603655355
72000.0,   33.727365660563045,   33.701443392094866,   33.6788659812756
73800.0,   33.792896422330436,   33.7674619281546,   33.73939290724479
75600.0,   33.80979465834895,   33.78529005366814,   33.76086025683965
77400.0,   33.876359265232196,   33.85462277179989,   33.83436968825728
79200.0,   33.80417030257101,   33.78060461236802,   33.75220679039104
81000.0,   33.81639276015035,   33.78835167751844,   33.76053294281689
82800.0,   33.77996944919263,   33.74863017750901,   33.71830924411682
84600.0,   33.68717714500009,   33.66431224909705,   33.636371698771285
86400.0,   33.756643778411025,   33.731719737693346,   33.70587689909653


==> figures/very_high_stochastics/p_br71_pressure_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.10257012062129,   33.069984639662586,   33.035897682881426
1800.0,   33.03693282036237,   33.00167092608718,   32.96571779932206
3600.0,   33.02889400092721,   33.00080949405388,   32.972216533780035
5400.0,   32.95554032629853,   32.928428672188964,   32.90137911365674
7200.0,   32.95654448064702,   32.92601711505372,   32.88721534314208
9000.0,   32.94087781613476,   32.91658584282878,   32.8930147747072
10800.0,   32.92651182613839,   32.89613328207108,   32.864589307020225
12600.0,   32.97184046112373,   32.947084871825034,   32.920825404082116
14400.0,   33.01116067196241,   32.97982006025335,   32.94881992799264
16200.0,   32.89977907606309,   32.870694507585725,   32.84169881844459
18000.0,   32.983735892755256,   32.95709282691515,   32.92731491279412
19800.0,   32.980235790987436,   32.95529316151801,   32.928728276538955
21600.0,   32.90689497443464,   32.87546849002228,   32.84643738637669
23400.0,   32.95653055522891,   32.93108475342951,   32.90534622304139
25200.0,   32.92334214325557,   32.889920976390854,   32.8566273829143
27000.0,   32.98643992083188,   32.95781088888237,   32.9295743093548
28800.0,   33.01828565605867,   32.979196638658124,   32.93904213489951
30600.0,   32.976009128383204,   32.95398886867413,   32.933146405463866
32400.0,   32.993657456253295,   32.96814541228111,   32.94306888424337
34200.0,   32.89170663497287,   32.86509206302496,   32.81936889786667
36000.0,   32.827886680867735,   32.79905408511585,   32.770434724010684
37800.0,   32.878914355051265,   32.84914943698633,   32.82012247762862
39600.0,   32.912056183606055,   32.89609401963266,   32.86985404957464
41400.0,   32.892038357700436,   32.8616635475105,   32.83464622138089
43200.0,   32.88875218016882,   32.856670033453646,   32.82165447386376
45000.0,   32.89902895661959,   32.87201057542217,   32.844905610725384
46800.0,   32.900124923501096,   32.87372785089642,   32.84905340978781
48600.0,   32.94600005596671,   32.92306306630369,   32.900634597538456
50400.0,   33.00463516839296,   32.97800305247589,   32.94995598348102
52200.0,   32.906653221619294,   32.88020138967014,   32.853326971862735
54000.0,   32.89956821678948,   32.8731035764339,   32.84732142325115
55800.0,   32.92751774389948,   32.905147868772985,   32.88333838857714
57600.0,   32.87883324539659,   32.847954499934104,   32.817616146214306
59400.0,   32.83094433680173,   32.79817959559212,   32.76488939989586
61200.0,   32.832494815873154,   32.796557283261286,   32.759509416602484
63000.0,   32.919590315510014,   32.88634084130126,   32.852728902549536
64800.0,   32.85014560630375,   32.825158493632784,   32.7990756122437
66600.0,   32.814933244690266,   32.78851163505599,   32.761124502115045
68400.0,   32.8748148391511,   32.848508823637225,   32.82294295454598
70200.0,   32.74941748399247,   32.72521184569353,   32.701505174038815
72000.0,   32.87453578946582,   32.844728805129606,   32.81402388804052
73800.0,   32.806180837560476,   32.777005487845564,   32.7467965409137
75600.0,   32.83543795631085,   32.810466685964876,   32.77656596535949
77400.0,   32.72079699760886,   32.68589922276455,   32.64997197318613
79200.0,   32.827776365119064,   32.796658098257815,   32.76580130152008
81000.0,   32.790286738271845,   32.7633352783346,   32.73532732309773
82800.0,   32.7533809552325,   32.72469402648957,   32.679114290294706
84600.0,   32.83317045887307,   32.794690083224715,   32.759356609287
86400.0,   32.793204531297384,   32.763085047560445,   32.72668811152524


==> figures/very_high_stochastics/p_br71_pressure_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.583237062858004,   33.56354488483752,   33.545208481029555
1800.0,   33.68877193305169,   33.66445474462402,   33.6407138814415
3600.0,   33.7779425699471,   33.75213019834891,   33.72772433950665
5400.0,   33.76793935514776,   33.74886072894814,   33.7306830010009
7200.0,   33.8617957908345,   33.835623399215955,   33.80965221370855
9000.0,   33.84294773388644,   33.81238511996084,   33.78189345911599
10800.0,   34.08817998943186,   34.06361861774151,   34.0403536934315
12600.0,   33.952283304114204,   33.926589853460555,   33.902119624529625
14400.0,   33.91753993922746,   33.8822674720144,   33.85388592262108
16200.0,   33.92443869908616,   33.90689015187129,   33.89147219940712
18000.0,   33.9988666310971,   33.97492707048709,   33.9507174166941
19800.0,   34.00681177880001,   33.983385577189225,   33.96163052851231
21600.0,   34.18263321314248,   34.16313987448396,   34.14399600914974
23400.0,   34.14612146818225,   34.117288133405076,   34.087780791542045
25200.0,   34.129539332823484,   34.1056591493746,   34.08241813922149
27000.0,   34.17564661168666,   34.14772837533067,   34.12006877137411
28800.0,   34.11764599367628,   34.09660696066439,   34.0766097021482
30600.0,   34.12802171713512,   34.10501940271667,   34.08199401148968
32400.0,   34.15040486868523,   34.121103619390965,   34.089501983342764
34200.0,   34.20370824077786,   34.18089525397166,   34.15845063969868
36000.0,   34.146900731595466,   34.12359978836034,   34.101093520197786
37800.0,   34.220625182259504,   34.19506965157069,   34.16848609515636
39600.0,   34.21682990924879,   34.19430596991603,   34.17151124962844
41400.0,   34.15614640027538,   34.129674233925016,   34.104059431772235
43200.0,   34.186691594638305,   34.16692793349656,   34.14724951152331
45000.0,   34.12826509074412,   34.109208713825716,   34.08859755835271
46800.0,   34.13115419584825,   34.11089355468441,   34.09151645244058
48600.0,   34.084822623113695,   34.0606321393087,   34.036148825626405
50400.0,   34.24412608074388,   34.22358046794034,   34.204117684008914
52200.0,   34.21942934463648,   34.19378783790368,   34.17129551619311
54000.0,   34.22014569540925,   34.19711937466091,   34.17340841879458
55800.0,   34.22596309347729,   34.20670901895447,   34.187434899151434
57600.0,   34.2396253280884,   34.21341872458591,   34.18767197974929
59400.0,   34.256800968170346,   34.23279844896397,   34.20561061174494
61200.0,   34.28507621708496,   34.263928683454836,   34.24287324634911
63000.0,   34.246430342426464,   34.22565668820595,   34.204736910823385
64800.0,   34.27062502185324,   34.2438133996894,   34.218241167936085
66600.0,   34.29354486867347,   34.26995304727234,   34.24681263577665
68400.0,   34.329295391322894,   34.30455103578397,   34.28032708819082
70200.0,   34.34914952466523,   34.313536720423,   34.276092396661525
72000.0,   34.34237818071914,   34.3195050923408,   34.29734203374857
73800.0,   34.31798962093842,   34.2898291425388,   34.263045752916035
75600.0,   34.40437181397598,   34.37848561822475,   34.352005168975424
77400.0,   34.45187731008477,   34.42245226690577,   34.39279130279657
79200.0,   34.41996061522144,   34.39586862543282,   34.372860117672886
81000.0,   34.36411354547182,   34.339382286885844,   34.31462440461119
82800.0,   34.32518087499326,   34.30051352866861,   34.275685843705304
84600.0,   34.37480736566463,   34.345389708551586,   34.316073041401594
86400.0,   34.43300499884148,   34.41282222137944,   34.393907990814036


==> figures/very_high_stochastics/p_br71_pressure_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   32.85933250038022,   32.82236507794744,   32.78352502922082
1800.0,   32.75986153458851,   32.72547947443649,   32.69344283159576
3600.0,   32.757777289608065,   32.72562500882791,   32.698142604584035
5400.0,   32.64497516833152,   32.609590086046666,   32.57242942040977
7200.0,   32.66233188207475,   32.628803224397124,   32.59206257071809
9000.0,   32.56460113099561,   32.53257454152042,   32.49963566662649
10800.0,   32.64220544266189,   32.60681804398637,   32.570155352869776
12600.0,   32.61440068738503,   32.58431007659153,   32.55398874242437
14400.0,   32.48333562082077,   32.455494944889566,   32.42751552476306
16200.0,   32.66509944782758,   32.6311351601762,   32.59545464304356
18000.0,   32.55581786395206,   32.52443102146743,   32.492464055845204
19800.0,   32.475362191052085,   32.44490180731943,   32.413732256256424
21600.0,   32.426926172633806,   32.3941096603292,   32.36008585878904
23400.0,   32.43474625757246,   32.40284924221739,   32.371329534778674
25200.0,   32.542851800438534,   32.514609474855966,   32.481215766071564
27000.0,   32.45777569078811,   32.43584324331381,   32.41561543849652
28800.0,   32.45131481634264,   32.422134060611555,   32.39193895516978
30600.0,   32.496476803206185,   32.46932323948327,   32.43129267822814
32400.0,   32.585239447922476,   32.559905295413465,   32.52447472169384
34200.0,   32.42690251568963,   32.398668220160936,   32.363445331119756
36000.0,   32.42965620414521,   32.39920708142284,   32.36843160792544
37800.0,   32.35445537290324,   32.32647165974247,   32.29785395827105
39600.0,   32.37263246467988,   32.34489996390474,   32.316937087280806
41400.0,   32.38076093813078,   32.35433196122655,   32.328548550704376
43200.0,   32.498790489862024,   32.46978844764812,   32.44009120313368
45000.0,   32.36826844958192,   32.333595232321635,   32.297754031991225
46800.0,   32.31828566866934,   32.28957635341774,   32.260145332604175
48600.0,   32.39670667771803,   32.373882367611934,   32.35253425503359
50400.0,   32.43960030206938,   32.4142228022801,   32.38871305944534
52200.0,   32.41643072977958,   32.38938578933668,   32.36381169525517
54000.0,   32.500493014192664,   32.4701411484848,   32.44143823859209
55800.0,   32.37614731303132,   32.35200392091217,   32.327107357502996
57600.0,   32.303399479170565,   32.27543339290586,   32.24257684761275
59400.0,   32.3439681044517,   32.315926407191064,   32.28853990511582
61200.0,   32.430615634220096,   32.39850013157005,   32.366541832473835
63000.0,   32.31872302747134,   32.28618767734808,   32.25266411362672
64800.0,   32.29073398619037,   32.25948144048507,   32.2265961817468
66600.0,   32.14008028236158,   32.10665958940329,   32.07889106768197
68400.0,   32.303313463309806,   32.2781832683814,   32.253118561811945
70200.0,   32.253230018101895,   32.226148709971774,   32.1984930716032
72000.0,   32.083648071498736,   32.03880305551972,   31.992609498953865
73800.0,   32.06178597819159,   32.027400315246645,   31.992028306487953
75600.0,   31.997094591632802,   31.968611141833033,   31.940701311370972
77400.0,   31.931162659774618,   31.896693912118636,   31.86110398036968
79200.0,   32.07660870969426,   32.0466404762726,   32.01728159714137
81000.0,   32.219422264965296,   32.19417496171123,   32.16960271884512
82800.0,   32.17985271806778,   32.14970388861078,   32.11932193534547
84600.0,   32.17706912545266,   32.13970155680876,   32.100165673483524
86400.0,   32.19377208789681,   32.163546191500195,   32.13321894164806


==> figures/very_high_stochastics/p_br71_pressure_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.51796377860786,   33.49207587852017,   33.4680335068536
1800.0,   33.51453248111832,   33.491430554048925,   33.46882066131275
3600.0,   33.56539610888424,   33.539150342384126,   33.51348145431877
5400.0,   33.61168876829893,   33.58472451841549,   33.55896265425367
7200.0,   33.570560805298065,   33.538329094988114,   33.50446514302942
9000.0,   33.723005788904565,   33.70263752511027,   33.6765085876206
10800.0,   33.792812801381864,   33.7726546366773,   33.7533914754161
12600.0,   33.74321681997292,   33.71797674646921,   33.69210109720827
14400.0,   33.73941253234914,   33.70926872065582,   33.677912140266486
16200.0,   33.82522747296412,   33.80492997112452,   33.78473986642845
18000.0,   33.852971850437,   33.825901931883934,   33.79856572037628
19800.0,   33.888102684191104,   33.857312388867086,   33.82616171085622
21600.0,   33.82717129449712,   33.805962809180684,   33.785346870804645
23400.0,   33.86809182420797,   33.838588463880605,   33.808771676609574
25200.0,   33.91874965344536,   33.89674985433176,   33.875283002155626
27000.0,   33.87323295717981,   33.84918212031345,   33.824440818197886
28800.0,   33.93973666754116,   33.91451780256131,   33.88931195671252
30600.0,   33.94421985722007,   33.91648158670729,   33.88976932082724
32400.0,   33.97110963874937,   33.94572880083409,   33.92699218963124
34200.0,   33.88625945345493,   33.86569596375412,   33.844695210053104
36000.0,   34.02747881873693,   34.01139874228179,   33.99595332452177
37800.0,   33.91553523556531,   33.893901722442884,   33.871728193668886
39600.0,   33.913827183916084,   33.88379089970544,   33.853221371067185
41400.0,   34.01591303992564,   33.99445805708142,   33.968254653069025
43200.0,   33.94566223538406,   33.92027198066427,   33.89461003985743
45000.0,   33.90694829705659,   33.88208203929116,   33.859518614349334
46800.0,   33.981843957261226,   33.95562818414674,   33.925169468326665
48600.0,   33.92679844539358,   33.899369617883416,   33.871864418644456
50400.0,   34.05257515732391,   34.02687852337014,   34.00260140761833
52200.0,   34.00750786204804,   33.98022883604311,   33.95290556509812
54000.0,   33.956240010642006,   33.9250617574174,   33.895317941280815
55800.0,   34.017014258363425,   33.99095372506962,   33.96411525522251
57600.0,   34.030115115147176,   34.01070463739069,   33.992885705337535
59400.0,   33.95488277471634,   33.92691060763994,   33.89924064530892
61200.0,   33.94526069893532,   33.92398691712104,   33.90341637893518
63000.0,   33.97484416299922,   33.94216832575851,   33.910717817690546
64800.0,   33.87018032350599,   33.85055056752567,   33.83150468613685
66600.0,   33.97682268412222,   33.95851987429433,   33.94199230896252
68400.0,   34.077868084307475,   34.054432992430314,   34.03199423472874
70200.0,   34.130172058497465,   34.11162610242649,   34.09323736191059
72000.0,   34.163068062646666,   34.13822038102617,   34.11344949386283
73800.0,   34.127991199553286,   34.10574985775205,   34.084000975681725
75600.0,   34.0969708605671,   34.07526060138761,   34.05451828448977
77400.0,   34.15716638489642,   34.13119425899244,   34.104884784371684
79200.0,   34.0509891529186,   34.02655005523236,   34.002212788024735
81000.0,   34.0914337259541,   34.06015886259546,   34.02738953544131
82800.0,   34.07850328126335,   34.053476339060424,   34.0286986981886
84600.0,   34.002686638981885,   33.967990773011685,   33.94600722950723
86400.0,   34.02174517618541,   33.99157928418651,   33.96062388782123


==> figures/very_high_stochastics/p_br71_pressure_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   32.991656453442,   32.95950225629333,   32.93018465702437
1800.0,   32.86849972206649,   32.837985426801154,   32.80607447686828
3600.0,   32.876923941795745,   32.84043113538557,   32.804492695436394
5400.0,   32.75402266566249,   32.72592145168568,   32.69724057475114
7200.0,   32.78889796486995,   32.758399823735026,   32.72675790028536
9000.0,   32.74345261185486,   32.71149719741895,   32.67870978628427
10800.0,   32.768081314283016,   32.737291934483125,   32.70696477644058
12600.0,   32.82479357959178,   32.795401077607096,   32.76716538874105
14400.0,   32.8055445925612,   32.77287889520995,   32.74088663251819
16200.0,   32.74762032670415,   32.72049624340236,   32.69354638257257
18000.0,   32.65213228975249,   32.61550121929532,   32.577740086894984
19800.0,   32.70582399759488,   32.67583780062004,   32.644812608651954
21600.0,   32.67184438005874,   32.63966691127214,   32.60717343925188
23400.0,   32.68165393428441,   32.63962264434082,   32.594874779637095
25200.0,   32.67247620647611,   32.64350387487462,   32.61383778556427
27000.0,   32.719306577084446,   32.688467580369824,   32.657799611708604
28800.0,   32.68932602596987,   32.65935775279584,   32.62904062444031
30600.0,   32.688980053636584,   32.659967813561224,   32.63080378272852
32400.0,   32.70003381516745,   32.677597200748764,   32.655234306746216
34200.0,   32.6354149083594,   32.610771676055684,   32.58615387036662
36000.0,   32.61111914587123,   32.58522505017734,   32.558760819618364
37800.0,   32.611412945375115,   32.58409662310946,   32.55703629914626
39600.0,   32.64013914978627,   32.61319519896634,   32.58579991558394
41400.0,   32.60281320163128,   32.56378128158926,   32.521921862711736
43200.0,   32.624785639595,   32.590845177252056,   32.55493186083479
45000.0,   32.708374209578345,   32.678229717095654,   32.648529102373836
46800.0,   32.62320503515449,   32.59967047490606,   32.57564086037314
48600.0,   32.61574599132779,   32.59200956049907,   32.56913481569143
50400.0,   32.64644405632296,   32.621318301642724,   32.596776195020254
52200.0,   32.62628824033738,   32.59620403470729,   32.56498188331948
54000.0,   32.66031661176046,   32.62294022494197,   32.58484252078319
55800.0,   32.63213339733613,   32.6034760560745,   32.57455061414718
57600.0,   32.56519946623207,   32.530945485174406,   32.500642684882266
59400.0,   32.56238810764745,   32.53585444488815,   32.50837961462772
61200.0,   32.54640688765777,   32.52051790738902,   32.496002280720404
63000.0,   32.64218525348051,   32.6157052945697,   32.58859391397239
64800.0,   32.67655708235243,   32.644134799699124,   32.6118138257089
66600.0,   32.494987936601426,   32.47529556446719,   32.456445351159175
68400.0,   32.531772983290345,   32.51066314263462,   32.473854198933104
70200.0,   32.347673410355256,   32.31167189469613,   32.27481645009226
72000.0,   32.47873978579848,   32.43769310907914,   32.39478926920381
73800.0,   32.34552096258467,   32.31709448888857,   32.287871191166495
75600.0,   32.352927343465296,   32.3313144833325,   32.3024543328794
77400.0,   32.41355458357652,   32.3780857197067,   32.341202285944455
79200.0,   32.507886362423456,   32.47631537966454,   32.44393266435744
81000.0,   32.50775203671415,   32.48499737461983,   32.46375907401889
82800.0,   32.53197388942049,   32.501231673520394,   32.4699874733617
84600.0,   32.434373365109174,   32.40775559888909,   32.38171839408299
86400.0,   32.41116037298347,   32.39088982410892,   32.37090860493705


==> figures/very_high_stochastics/p_br71_pressure_sigma.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   0.30073970380244197,   0.3080919320275504,   0.317448728295886
1800.0,   0.3917575287475039,   0.39757792754473387,   0.40467563631435255
3600.0,   0.3919378035406295,   0.3961663305576423,   0.4010574389661959
5400.0,   0.4328286643353531,   0.4375008506650128,   0.4432225546314506
7200.0,   0.4786057227531804,   0.48343524887507683,   0.48932296845387063
9000.0,   0.45913172784407896,   0.4640263954677376,   0.46955918608903935
10800.0,   0.4807936305451254,   0.4861035454487996,   0.4922745165013509
12600.0,   0.4880556494948163,   0.4930516329900622,   0.4986168388501657
14400.0,   0.48825577842078266,   0.4924092406634319,   0.4972468577261582
16200.0,   0.5189920311965125,   0.5239552070468793,   0.5297390277767577
18000.0,   0.5347987815940066,   0.5395350950109025,   0.5450278858015289
19800.0,   0.5109675413733905,   0.5139675773674434,   0.5174390406361642
21600.0,   0.5348121352108114,   0.5390455144999705,   0.54408208870654
23400.0,   0.5605064971478539,   0.5651283477053037,   0.5704119167224744
25200.0,   0.5463878923276022,   0.5510011742995025,   0.5562066090037603
27000.0,   0.5848740687157459,   0.5899619447406343,   0.5960307528206843
28800.0,   0.5761314045148582,   0.5808865830022334,   0.586208698007595
30600.0,   0.5683212689054672,   0.572320103412995,   0.5769481119257296
32400.0,   0.5438215512606752,   0.549133424822064,   0.5550376319239824
34200.0,   0.5926480177744432,   0.5976031735554607,   0.6033478753638517
36000.0,   0.5931931692120614,   0.5968012793503312,   0.6008750413709613
37800.0,   0.5631457521971572,   0.5659097724869929,   0.5690967326915606
39600.0,   0.5896899456932744,   0.5943991299086879,   0.599886237603164
41400.0,   0.6189094905361544,   0.6234458652201444,   0.6287413122183295
43200.0,   0.6387794485704875,   0.6441198149760993,   0.6502479609312046
45000.0,   0.6203315842598415,   0.6239013638165843,   0.6277579905664442
46800.0,   0.6274986122613654,   0.6312788769364951,   0.635724078856936
48600.0,   0.6248524209105758,   0.6281147195955773,   0.6318974634367672
50400.0,   0.6041674730597805,   0.6074813176034563,   0.6111207408557916
52200.0,   0.6068796210325438,   0.6092416712578705,   0.6122244343777509
54000.0,   0.5786165373412029,   0.5813085629264628,   0.5843948148971164
55800.0,   0.5953825749326797,   0.5991985234132436,   0.6037106858039215
57600.0,   0.6211176197921056,   0.6259432464265223,   0.631478270283316
59400.0,   0.6356656772031095,   0.6399372628141038,   0.6447728442025933
61200.0,   0.6411087629897032,   0.6452595342027553,   0.6499552378954833
63000.0,   0.6408665946887651,   0.6453347088770753,   0.6503985269045316
64800.0,   0.6868666527281074,   0.6913012426218629,   0.6963350273265988
66600.0,   0.6813156383712098,   0.6852219946668595,   0.6895304756091359
68400.0,   0.6943528445472864,   0.6995565643367122,   0.7053301775557526
70200.0,   0.6757870318719894,   0.6795088277787069,   0.6835417328776775
72000.0,   0.676237992655715,   0.6798931122170326,   0.6840366924425981
73800.0,   0.720009318778179,   0.7247694623704183,   0.7303642305789034
75600.0,   0.7052365661844356,   0.7096007175206134,   0.7143866085754641
77400.0,   0.714375906896666,   0.7184378552238194,   0.7229794278540803
79200.0,   0.6900142263242751,   0.6936300254521479,   0.697598443076879
81000.0,   0.6854369827737801,   0.6886973188278588,   0.6923628602858561
82800.0,   0.7601711646804505,   0.765729010429863,   0.7722279429539761
84600.0,   0.7333972606565264,   0.7377290248995372,   0.7422931147381503
86400.0,   0.731517704837375,   0.7346229602663772,   0.7381349393233854


==> figures/very_high_stochastics/test.csv <==
./p_br71_pressure_q_one_high.csv:43200.0,   33.78023766517396,   33.7565504250081,   33.73351679869772
./p_br71_pressure_q_one_low.csv:43200.0,   32.88875218016882,   32.856670033453646,   32.82165447386376
./p_br71_pressure_q_three_high.csv:43200.0,   34.186691594638305,   34.16692793349656,   34.14724951152331
./p_br71_pressure_q_three_low.csv:43200.0,   32.498790489862024,   32.46978844764812,   32.44009120313368
./p_br71_pressure_q_two_high.csv:43200.0,   33.94566223538406,   33.92027198066427,   33.89461003985743
./p_br71_pressure_q_two_low.csv:43200.0,   32.624785639595,   32.590845177252056,   32.55493186083479


==> figures/very_low_stochastics/p_br71_flow_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.482538731191053,   24.49022324271766,   24.50377832846697
1800.0,   24.47912771861192,   24.44796318654502,   24.44388750309778
3600.0,   24.450354844981533,   24.446482641752677,   24.424900382588888
5400.0,   24.465605435731458,   24.453229300069246,   24.449371984367076
7200.0,   24.420730463405164,   24.425215317876606,   24.416187046777466
9000.0,   24.395710304434818,   24.39221009340739,   24.396169741827105
10800.0,   24.399810996509878,   24.402761634126882,   24.418123172423012
12600.0,   24.482754401371103,   24.526414404765013,   24.523593569169172
14400.0,   24.422013597081595,   24.389942538497248,   24.42976892108595
16200.0,   24.445376803543578,   24.435449047184523,   24.41930717156043
18000.0,   24.424456772168682,   24.449091006944403,   24.44017434361809
19800.0,   24.399117827527792,   24.368155979869858,   24.37004678330467
21600.0,   24.390738990589767,   24.430923579667127,   24.439864451848138
23400.0,   24.39812636728602,   24.439494980043854,   24.478787113501546
25200.0,   24.414293929748744,   24.410137711137022,   24.410369808543
27000.0,   24.447482012726663,   24.425371428244453,   24.443243209372586
28800.0,   24.42785805489524,   24.44294794252775,   24.46064256571807
30600.0,   24.437461276831154,   24.435663198959862,   24.425429320659784
32400.0,   24.453646964390806,   24.47285119156894,   24.460443380607533
34200.0,   24.424958333534533,   24.420462258925063,   24.40205177447748
36000.0,   24.40245095532127,   24.420636051163868,   24.401521708684875
37800.0,   24.43517289260183,   24.452718792905475,   24.45842545525799
39600.0,   24.42415493800375,   24.431452633527474,   24.44949340336772
41400.0,   24.48717797595703,   24.450126200311725,   24.488267250746897
43200.0,   24.478331530959196,   24.50218785487288,   24.497268927589225
45000.0,   24.399717937440638,   24.389812566279975,   24.398839013489347
46800.0,   24.438047700688703,   24.44097039571076,   24.477773171883133
48600.0,   24.460495968428635,   24.457228100895467,   24.452142737156862
50400.0,   24.43125658052089,   24.429980101658284,   24.43591940434516
52200.0,   24.395018472715964,   24.37714100415435,   24.362049119986
54000.0,   24.466417798829752,   24.46055213786627,   24.474694408480325
55800.0,   24.425000471228067,   24.415995562850583,   24.44320630833367
57600.0,   24.45883771645192,   24.464646412111563,   24.45799264541574
59400.0,   24.40385163205601,   24.402904711381144,   24.406633172608977
61200.0,   24.4466100697981,   24.466155740481305,   24.454847217585392
63000.0,   24.475149720673443,   24.47132134088818,   24.471112823896572
64800.0,   24.430587091695724,   24.424313155386663,   24.417166278712575
66600.0,   24.411240918930996,   24.427670122245818,   24.44221584467596
68400.0,   24.373559081267864,   24.36740990071465,   24.330498287746767
70200.0,   24.437769506302573,   24.436908903146165,   24.418991625406417
72000.0,   24.47213582605164,   24.480417005199474,   24.47082993882427
73800.0,   24.488341692333147,   24.518091448557385,   24.49869712384787
75600.0,   24.454637517671998,   24.445547481311888,   24.439327052986624
77400.0,   24.457416838576744,   24.474347872467025,   24.432866500504467
79200.0,   24.46461005917083,   24.47827719242028,   24.473420376054694
81000.0,   24.438394458039728,   24.441914687162512,   24.45673904885801
82800.0,   24.48248583470183,   24.48805144331747,   24.485927721380033
84600.0,   24.470995095595278,   24.48762314070224,   24.484699794829112
86400.0,   24.355883476347653,   24.3831040263176,   24.39006083520086


==> figures/very_low_stochastics/p_br71_flow_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.641278405496756,   24.675025162007877,   24.738043555696894
1800.0,   24.69380108243663,   24.709839438865803,   24.772398511780878
3600.0,   24.605860737828433,   24.63539011965308,   24.64920998141466
5400.0,   24.652098886080545,   24.700741108251446,   24.710767123772506
7200.0,   24.65941512935042,   24.71985406814795,   24.730187559243635
9000.0,   24.599900975724477,   24.613243244079957,   24.690480711085673
10800.0,   24.611188317631978,   24.67758873199647,   24.679051029099046
12600.0,   24.65632979009749,   24.68911534221067,   24.699238824679387
14400.0,   24.627868999365393,   24.637281667949324,   24.6360981035407
16200.0,   24.642815340205726,   24.64549111001274,   24.66526647021328
18000.0,   24.689681124664993,   24.70002790758997,   24.75308678526109
19800.0,   24.5622136638577,   24.598172942627222,   24.619627644663595
21600.0,   24.633498740058165,   24.633504520883136,   24.675850589109146
23400.0,   24.639456335059997,   24.671073336795896,   24.701077247069893
25200.0,   24.667618708181205,   24.697183364651654,   24.735696013627177
27000.0,   24.633945686563425,   24.672443037877873,   24.696991026770707
28800.0,   24.561103950180335,   24.597491040516786,   24.609444968240382
30600.0,   24.648568538353306,   24.718756309884732,   24.775889435528704
32400.0,   24.580114668104052,   24.621034644984803,   24.648674746951183
34200.0,   24.605697000792382,   24.642492810854048,   24.6956218296482
36000.0,   24.601133805254797,   24.627502172334818,   24.65028640642038
37800.0,   24.589736117923,   24.643617104346824,   24.680947591915732
39600.0,   24.671930546611392,   24.70990006348426,   24.73830632697598
41400.0,   24.702074315161507,   24.757000793878134,   24.80361106820044
43200.0,   24.687791634492626,   24.7138605786355,   24.73081374944336
45000.0,   24.61462150731624,   24.670676079736765,   24.711298273354462
46800.0,   24.63972354386294,   24.670775342701205,   24.71710693689105
48600.0,   24.65109456600988,   24.679880978490488,   24.69534736262739
50400.0,   24.60286654951573,   24.632209352645337,   24.694362482398198
52200.0,   24.605317203952172,   24.619870330741307,   24.6539876201131
54000.0,   24.63689034233552,   24.695977465709785,   24.719333982719977
55800.0,   24.63499737388695,   24.685289791038436,   24.75014676087835
57600.0,   24.601688077517164,   24.639055996286697,   24.689689222990157
59400.0,   24.58663815678556,   24.627746688783425,   24.680761521037788
61200.0,   24.669441924269353,   24.695106155177665,   24.734140775094936
63000.0,   24.642796171389023,   24.718732861274777,   24.78760406562974
64800.0,   24.63867746024159,   24.659921249142307,   24.68519101649139
66600.0,   24.633866447656548,   24.640945351971236,   24.672660697973917
68400.0,   24.558436627071764,   24.577441600934886,   24.611206487084473
70200.0,   24.636809613121194,   24.684356081521198,   24.739764889272625
72000.0,   24.675439717310216,   24.706258616993896,   24.76922691662705
73800.0,   24.718323617034315,   24.74403017550458,   24.781699133822006
75600.0,   24.5939789845066,   24.607307492204786,   24.636519783506063
77400.0,   24.632162984561436,   24.657689970078906,   24.677710997615144
79200.0,   24.609000027364424,   24.640074596467702,   24.696715253344003
81000.0,   24.680729347237452,   24.734276262120495,   24.746274173591388
82800.0,   24.663095217474382,   24.68752149098639,   24.718629790732795
84600.0,   24.636737483030146,   24.66674548567453,   24.696809971835403
86400.0,   24.617056556550505,   24.624557498129857,   24.633410109769546


==> figures/very_low_stochastics/p_br71_flow_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.216250443051,   24.17302208498697,   24.113951822574016
1800.0,   24.309082308207127,   24.300236614388673,   24.30965627609774
3600.0,   24.306688397404766,   24.292298878998775,   24.27768847047702
5400.0,   24.297533482192172,   24.23942896945944,   24.217291061280374
7200.0,   24.21547982239043,   24.198692989687576,   24.168542051561477
9000.0,   24.21328992650377,   24.16994152153482,   24.09360240499454
10800.0,   24.23159068168966,   24.19760616951621,   24.14804073620251
12600.0,   24.319401448729014,   24.273167010015513,   24.23091858652346
14400.0,   24.189964610017043,   24.144109221884605,   24.069810827244723
16200.0,   24.216430289008777,   24.199535013519483,   24.14293038990166
18000.0,   24.257422405379813,   24.219386730534772,   24.169482866175965
19800.0,   24.173266700269487,   24.12939954219199,   24.07100278589069
21600.0,   24.219814317466504,   24.19265028461784,   24.145842555606272
23400.0,   24.163994259125175,   24.108310451479138,   24.07403578833102
25200.0,   24.2100126166934,   24.162831939294406,   24.153078685336286
27000.0,   24.211436527241673,   24.217889723236546,   24.161482354511936
28800.0,   24.26296364135913,   24.230774496191415,   24.18181791912385
30600.0,   24.299731684488016,   24.23604897821371,   24.212900139172216
32400.0,   24.285638299179848,   24.267525342953036,   24.23812899774579
34200.0,   24.155801933412164,   24.105700760380625,   24.064380621531576
36000.0,   24.183208722855795,   24.15103404240308,   24.099074200445788
37800.0,   24.24850760877348,   24.21567837410879,   24.196422168436055
39600.0,   24.207595583940822,   24.182692421820953,   24.149094737928916
41400.0,   24.34476307862916,   24.3540585341918,   24.32475114675159
43200.0,   24.248294443340324,   24.240525186779276,   24.21015426210261
45000.0,   24.18189961187997,   24.16822322194204,   24.14306793232803
46800.0,   24.250197633070137,   24.21442027041411,   24.157491809298385
48600.0,   24.248973059898365,   24.24672798584125,   24.232598700812396
50400.0,   24.248885112557357,   24.240436754503417,   24.19338449837172
52200.0,   24.214429934838147,   24.17211919368604,   24.123893226776143
54000.0,   24.26476837014785,   24.270519636023668,   24.27463450690913
55800.0,   24.22312811348987,   24.2030571773966,   24.16865394764808
57600.0,   24.321183502358885,   24.276592974354283,   24.25707688102389
59400.0,   24.251142092202166,   24.2252749562145,   24.202452654755447
61200.0,   24.273776700994137,   24.248725407128482,   24.236280578811357
63000.0,   24.296039419703654,   24.270455658772143,   24.226679984050346
64800.0,   24.259162652940283,   24.214804988159596,   24.165362343855076
66600.0,   24.220246074258835,   24.20919014544515,   24.185200144107956
68400.0,   24.210269219041233,   24.157211160647492,   24.122610296191226
70200.0,   24.175210530942334,   24.162435379070185,   24.117515400460004
72000.0,   24.232531465131636,   24.21752611511319,   24.231808140457794
73800.0,   24.346180359937453,   24.343296046775137,   24.355317986520973
75600.0,   24.27838356705986,   24.26498382094192,   24.218271652990342
77400.0,   24.269593633071867,   24.222847482336835,   24.176708518164894
79200.0,   24.259030167025752,   24.24548492065346,   24.217705610475498
81000.0,   24.274074314439485,   24.220024861351455,   24.159192617278727
82800.0,   24.302108346866447,   24.30797352779139,   24.305621609573464
84600.0,   24.210863152720446,   24.177644443040055,   24.142723941425796
86400.0,   24.188572011976255,   24.144189813181143,   24.081352304299767


==> figures/very_low_stochastics/p_br71_flow_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.98694215294759,   25.095717922257325,   25.1735904346574
1800.0,   24.865110695263528,   24.925765177025195,   24.994916377230222
3600.0,   25.039086574024342,   25.114164700358913,   25.223924585147252
5400.0,   24.906139701322658,   24.98595810416225,   25.09410884157668
7200.0,   25.023892980417546,   25.121994700666537,   25.242078418180455
9000.0,   24.931410741483713,   24.96306088269723,   25.02928032719946
10800.0,   24.92224908055208,   24.986540628206043,   25.053935514542403
12600.0,   24.893836415169215,   24.97996551221443,   25.06150282522108
14400.0,   24.85290419980151,   24.877641650396512,   24.921918591654254
16200.0,   24.872127556759516,   24.971364216666473,   25.039034274499624
18000.0,   24.95515902255795,   25.021928925292116,   25.113421683791298
19800.0,   24.806345000061636,   24.87341670501695,   25.02026316977025
21600.0,   24.907273487926595,   24.9410665401284,   25.03988806304526
23400.0,   24.830306343042228,   24.95343034966848,   25.079212766595525
25200.0,   25.043577549015968,   25.114350420857107,   25.16699075112022
27000.0,   24.922472927296457,   25.04857894127209,   25.158798524943066
28800.0,   24.8722673620641,   24.905526031266724,   24.986985244095212
30600.0,   24.886585259681524,   24.96379947481152,   25.06471795101624
32400.0,   24.96235437435388,   25.03621245318754,   25.144008313251728
34200.0,   24.791936557485172,   24.79771561862805,   24.891735332684547
36000.0,   24.890927702598475,   24.974780674659254,   25.03812630140746
37800.0,   24.92434715848775,   24.989669885869326,   25.06188448248306
39600.0,   24.929120502006665,   24.972170926123326,   25.015257993237295
41400.0,   24.95462032736209,   25.014361272874197,   25.076748870791164
43200.0,   24.961077964660642,   25.067557830142974,   25.176578719549497
45000.0,   24.905202217258854,   24.998143520157704,   25.059649534928973
46800.0,   24.909497215984487,   24.98539561600616,   25.067149371809464
48600.0,   24.933655038834758,   25.012477324283054,   25.150336480724484
50400.0,   24.921852740095293,   25.0228409282098,   25.119726521536094
52200.0,   24.94034353232959,   24.99925016212083,   25.06143789468893
54000.0,   24.842146426105707,   24.941710912634328,   25.01330034055595
55800.0,   25.00005501028087,   25.08437137563931,   25.154243205223526
57600.0,   24.9275870342517,   24.963754817618288,   24.988565474229958
59400.0,   24.9075752986042,   24.974013256431927,   25.08656336000507
61200.0,   24.988760842874697,   25.02947734793076,   25.107441580475665
63000.0,   24.997573014620993,   25.089198468198845,   25.110359275351207
64800.0,   25.021422279407613,   25.097035766799788,   25.17517379685866
66600.0,   24.830488962599915,   24.92461761589316,   24.95998036242433
68400.0,   24.900112198760418,   24.966701383274135,   25.024959062211806
70200.0,   25.01254577210573,   25.11652223430536,   25.141001755292407
72000.0,   24.923539131483036,   24.98181407111302,   25.099496053697194
73800.0,   25.028731131628508,   25.13909436972837,   25.21153584142458
75600.0,   24.96248020817318,   25.019996973388267,   25.074697731612428
77400.0,   24.933168845739456,   25.03234367529128,   25.132110400537538
79200.0,   25.080389190060878,   25.130449690645467,   25.164318773402755
81000.0,   24.9350955139433,   25.05076700344406,   25.195742904315527
82800.0,   24.885645408287758,   24.983109591862767,   25.07784497269963
84600.0,   24.922882603626583,   25.009095750187647,   25.096649005972104
86400.0,   24.95662585909565,   25.005916693237044,   25.05851823935564


==> figures/very_low_stochastics/p_br71_flow_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   23.861470595273303,   23.803687216302833,   23.680465052838706
1800.0,   24.049675320760986,   23.993439778664804,   23.966663769602153
3600.0,   24.144391917688882,   24.095602222615874,   24.04389582988384
5400.0,   24.03508919579821,   23.9435658121978,   23.90856895623995
7200.0,   23.967451649265318,   23.90831261610055,   23.818015224849955
9000.0,   23.954956413044894,   23.841557296691334,   23.76982995793874
10800.0,   23.994381106667866,   23.916635168220555,   23.837209759993367
12600.0,   23.996175797806966,   23.94501340416813,   23.915426532423897
14400.0,   23.87868382008351,   23.81895106025637,   23.769060540400112
16200.0,   23.931347443098318,   23.843908099954447,   23.757327477894453
18000.0,   23.945777746923962,   23.85380213150355,   23.75874580236956
19800.0,   23.930195487620097,   23.8073150454102,   23.76366328748109
21600.0,   23.905627154478335,   23.907675747639544,   23.833622292332162
23400.0,   23.836818359729666,   23.81551406423752,   23.77164673213509
25200.0,   23.984745532428878,   23.894678984538473,   23.819480129753938
27000.0,   23.92009618738819,   23.881754300089238,   23.815024114835236
28800.0,   24.01301560689441,   23.965701560428737,   23.86128981973379
30600.0,   23.98109801537132,   23.93716732876136,   23.84348590810547
32400.0,   23.938616712549408,   23.855674017423013,   23.770679842520963
34200.0,   23.886601790155282,   23.826058425279392,   23.78206231281851
36000.0,   23.921887158976293,   23.928490597753903,   23.835264395087734
37800.0,   24.014981497362285,   23.940220659074825,   23.8318505296903
39600.0,   23.987107022408036,   23.955368689384457,   23.864035608110765
41400.0,   24.12737814527349,   24.094701167501146,   24.01951808836237
43200.0,   24.03112552071996,   23.99849092239229,   23.96745787698283
45000.0,   23.863150950858003,   23.799939847972475,   23.706338474776583
46800.0,   24.00939750808463,   23.903651499618157,   23.78735859599052
48600.0,   24.019392957345133,   23.971243248095117,   23.90171889502653
50400.0,   24.041725218508457,   23.988973340954367,   23.87975263554762
52200.0,   23.893206340798844,   23.827624746976507,   23.737482195637085
54000.0,   23.988182093359093,   23.851710752082962,   23.738643289732366
55800.0,   24.011280640755974,   23.978087658404764,   23.904868283229415
57600.0,   24.06271358364516,   24.01580374659481,   23.978653373633747
59400.0,   23.997354917311302,   23.94842115814628,   23.864550599113645
61200.0,   23.97188110756734,   23.890005353545515,   23.834432477618186
63000.0,   24.004781859121398,   23.995746633058076,   23.92785364332157
64800.0,   23.961128898736337,   23.923339175226317,   23.894328413275655
66600.0,   24.020804308449414,   23.924867474357725,   23.81277085240534
68400.0,   23.920067620167,   23.84628838965708,   23.79173106184596
70200.0,   23.714504617701618,   23.689264757114437,   23.655286586455297
72000.0,   24.003515376829093,   23.93165653366429,   23.847212130372633
73800.0,   23.94025902965076,   23.84258567597396,   23.76244984098726
75600.0,   24.03203100854002,   23.99221738926072,   23.889090278740703
77400.0,   23.847268375631224,   23.774305195338396,   23.70300253669918
79200.0,   23.98900248144017,   23.915823538160463,   23.80628215171438
81000.0,   23.95094262723658,   23.88851688978946,   23.810197512259716
82800.0,   24.016142311966096,   23.93373970317669,   23.849853830847188
84600.0,   23.939619247633484,   23.891081527235816,   23.7843404177059
86400.0,   23.881808081254828,   23.78717326302765,   23.678546886815166


==> figures/very_low_stochastics/p_br71_flow_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.860348148799094,   24.904278772500444,   25.009084178653914
1800.0,   24.830324893733273,   24.89067959454928,   24.942828300323185
3600.0,   24.79463702488488,   24.918810699054134,   25.02334472025325
5400.0,   24.855041325571733,   24.88653390901147,   24.957575564772224
7200.0,   24.94662716903714,   25.030309306422513,   25.09203664237767
9000.0,   24.727442248151064,   24.76947800101139,   24.828926470481164
10800.0,   24.766365019704843,   24.79960450826819,   24.859108796039564
12600.0,   24.831029340927785,   24.858592627611987,   24.872749267786094
14400.0,   24.74790350381169,   24.759689347816717,   24.825489460434724
16200.0,   24.757997047919137,   24.80301465308456,   24.848651225664394
18000.0,   24.81404344943483,   24.902802159469218,   24.979122200209815
19800.0,   24.706390070892525,   24.76478119039072,   24.770606491211105
21600.0,   24.751398128822526,   24.833219521038256,   24.885608907256223
23400.0,   24.753758497527567,   24.831734355054103,   24.856254339966807
25200.0,   24.790350474963756,   24.829068457196282,   24.885391633000292
27000.0,   24.791506422416706,   24.854385603311965,   24.96571023668843
28800.0,   24.73754459963468,   24.761647653275848,   24.833351461115743
30600.0,   24.809029059186113,   24.865602707003287,   24.928416349080983
32400.0,   24.72133729825997,   24.731268273770674,   24.799210290579772
34200.0,   24.692454991337186,   24.750623207898915,   24.792432792771304
36000.0,   24.69740409404782,   24.746367409853463,   24.77909925975179
37800.0,   24.771054030084514,   24.822558879639413,   24.8784530918009
39600.0,   24.793577929579463,   24.874961746541672,   24.947750178481147
41400.0,   24.815437060186348,   24.884070905975804,   24.954608681173788
43200.0,   24.825106571918983,   24.850485614008576,   24.91292616884402
45000.0,   24.792174725105557,   24.866678280090092,   24.936835666811856
46800.0,   24.79643883160682,   24.829210199164113,   24.858336286634238
48600.0,   24.808124376291083,   24.867041028808867,   24.88104863211109
50400.0,   24.768652958892282,   24.813309977169492,   24.86017027759237
52200.0,   24.77362799381246,   24.83078597457517,   24.86119057663336
54000.0,   24.765053944393276,   24.81301873822895,   24.881266785602204
55800.0,   24.8380564332561,   24.866243955605718,   24.917582312581803
57600.0,   24.731345172875333,   24.77270996594433,   24.803359066963488
59400.0,   24.79630435612719,   24.84773548168253,   24.916840585541973
61200.0,   24.778187998449514,   24.850929332118422,   24.92895140975757
63000.0,   24.860228061676587,   24.91771380630873,   24.976957519029916
64800.0,   24.795917878463914,   24.89981090664348,   24.95767064879241
66600.0,   24.74863769374503,   24.786705021627657,   24.826916364688195
68400.0,   24.695022801728904,   24.749720753389223,   24.810292260843195
70200.0,   24.774952729638414,   24.8923012062614,   24.98375843462986
72000.0,   24.808339918189574,   24.877713338788713,   24.9475595537061
73800.0,   24.884260638237944,   24.939397709502934,   24.97637070272629
75600.0,   24.696524024043544,   24.781521525257567,   24.838840373863892
77400.0,   24.753978227904486,   24.781656066897604,   24.90354344574763
79200.0,   24.761444256082033,   24.849474756301426,   24.931957423219256
81000.0,   24.820820713882746,   24.905334898650043,   24.952177461640602
82800.0,   24.81846476224334,   24.84322792821631,   24.88482595691095
84600.0,   24.78211930159039,   24.87888642301748,   24.9930513853292
86400.0,   24.79669598237245,   24.831652494006978,   24.876055791757093


==> figures/very_low_stochastics/p_br71_flow_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   24.104694249609278,   24.073553147337712,   23.983649966283878
1800.0,   24.23129835758602,   24.194801239489244,   24.13892785436265
3600.0,   24.22089428882627,   24.165303404711274,   24.13345880858406
5400.0,   24.14488745404119,   24.12022897816355,   24.076576222183096
7200.0,   24.09936392273185,   24.005663103300844,   23.953329955957624
9000.0,   24.06195214887141,   24.018613857847015,   23.959957331456845
10800.0,   24.112837390213432,   24.075593635147865,   24.05828779972299
12600.0,   24.18074177364203,   24.121849429036363,   24.08542219728564
14400.0,   24.055264568585415,   23.994190123276432,   23.960788642315006
16200.0,   24.137527815931296,   24.099237110774936,   24.023867849484855
18000.0,   24.093419851643525,   24.062740235686274,   23.976403255603056
19800.0,   24.030998395291444,   23.971407523880124,   23.88798422123446
21600.0,   24.09859465472903,   24.080182205440163,   24.05345769700426
23400.0,   24.051473143379162,   24.008715961567727,   23.941167361982938
25200.0,   24.061339802312858,   24.021179935521598,   23.957283870399916
27000.0,   24.135813588590448,   24.0804450496119,   23.99172371318599
28800.0,   24.092354811129198,   24.049133660136746,   23.97303242146744
30600.0,   24.171006767517472,   24.072796956225986,   24.04919930569212
32400.0,   24.113727800015745,   24.062820187249496,   23.970517940943818
34200.0,   23.997169108533193,   23.958144940851312,   23.925571640877497
36000.0,   24.08105637131948,   24.026163212388905,   24.012734806553947
37800.0,   24.12383994415171,   24.09010713999447,   24.045241602973036
39600.0,   24.14977076654718,   24.053404381010065,   23.98025901061734
41400.0,   24.25322955674846,   24.17960927772788,   24.103589496642787
43200.0,   24.171933762788598,   24.12257263346522,   24.09856994116374
45000.0,   24.07134529895422,   23.992740994594815,   23.927009587738034
46800.0,   24.109198603269327,   24.080018200940525,   24.046831958157046
48600.0,   24.15183437906055,   24.098909766874918,   24.037598062471652
50400.0,   24.16532813076283,   24.09605240195008,   24.03266943665933
52200.0,   24.04341684340145,   24.000260713666194,   23.929207386334323
54000.0,   24.09763153705078,   24.05338490486991,   24.022217729022145
55800.0,   24.124413137492006,   24.1108500387402,   24.08000546299226
57600.0,   24.208277779685982,   24.17235188281377,   24.14387354473357
59400.0,   24.137038187180806,   24.08817690347505,   24.01534966362267
61200.0,   24.147303814187502,   24.08863170495997,   24.047510185911396
63000.0,   24.151134264831697,   24.105950464286387,   24.098244559456276
64800.0,   24.096455247121934,   24.050905803296477,   23.983944563210724
66600.0,   24.091090986850578,   24.066701989813367,   24.00799766235757
68400.0,   24.050092753510334,   24.00960368828086,   23.92380315739053
70200.0,   24.040255359218616,   23.959168768084893,   23.89387408402783
72000.0,   24.119630618110133,   24.051731963581684,   24.040342846304313
73800.0,   24.187987431154156,   24.172391135989166,   24.165624154963464
75600.0,   24.162864320355038,   24.098458894092964,   24.045727306508113
77400.0,   24.12355425489815,   24.08976250102358,   24.04583376660895
79200.0,   24.10086331395627,   24.037096302020494,   23.979974709607497
81000.0,   24.128538495772585,   24.06425112768951,   23.97443500287728
82800.0,   24.208138775403214,   24.164837118825503,   24.10902026067154
84600.0,   24.103124446613528,   24.07890815794308,   24.010324711017844
86400.0,   24.019604943162847,   23.940680772801276,   23.92230928560876


==> figures/very_low_stochastics/p_br71_pressure_mean.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   22.84625585736005,   22.800932090155843,   22.755505662411043
1800.0,   22.83627559801443,   22.790902554911746,   22.74537193485457
3600.0,   22.83413314030517,   22.788747903251462,   22.743253441009692
5400.0,   22.83227080136408,   22.78681717313687,   22.74125449674879
7200.0,   22.8409912665868,   22.7958457580231,   22.750658090280364
9000.0,   22.841123853420243,   22.79585732808512,   22.750492777278136
10800.0,   22.84105829264251,   22.795836423435492,   22.750517990361704
12600.0,   22.83677369943728,   22.7913583400486,   22.745818981842923
14400.0,   22.836357649467004,   22.791075407493373,   22.745695237437108
16200.0,   22.838476792388406,   22.79335096530538,   22.74814201069473
18000.0,   22.83929216245146,   22.794097604533942,   22.748809959949142
19800.0,   22.838542064292533,   22.79333818032441,   22.748032593763373
21600.0,   22.83833518801056,   22.793057171821967,   22.747680189944596
23400.0,   22.838836591241087,   22.79362487651719,   22.748320210739465
25200.0,   22.83683045218421,   22.791532319914094,   22.74612479254074
27000.0,   22.832583034872474,   22.787226095604208,   22.741746098887234
28800.0,   22.831050855494457,   22.78573424016009,   22.740312390058833
30600.0,   22.829513275498392,   22.784239008781388,   22.7388590614606
32400.0,   22.831204738114,   22.785982673317484,   22.740673898729664
34200.0,   22.82507559071891,   22.77966352675751,   22.734115895835345
36000.0,   22.82848442388413,   22.783239661565634,   22.737919811748235
37800.0,   22.821684786944356,   22.776111686899768,   22.730397003302684
39600.0,   22.82284608132274,   22.777472358603642,   22.732010511384782
41400.0,   22.819188379710297,   22.77375830499988,   22.728207530473888
43200.0,   22.81902518263411,   22.773651845070912,   22.72818131751144
45000.0,   22.825938704468747,   22.780838997061394,   22.7356855999404
46800.0,   22.827982660948877,   22.782832140273637,   22.73759626043864
48600.0,   22.827505826762117,   22.782188691785613,   22.73676999638457
50400.0,   22.825261651307724,   22.779921307412405,   22.734469736634125
52200.0,   22.818996911142,   22.77349821151043,   22.72786307702485
54000.0,   22.820231157971097,   22.77488743791644,   22.729455183198095
55800.0,   22.820443880893876,   22.775163214785973,   22.7297866106252
57600.0,   22.818987155652973,   22.773574943216456,   22.72805627883314
59400.0,   22.823107994130915,   22.777763911663097,   22.732347711644636
61200.0,   22.822671128124615,   22.777269513622358,   22.731767075006605
63000.0,   22.822523938926572,   22.777194372046512,   22.731767718534897
64800.0,   22.815064307254424,   22.769562414876475,   22.72391666033492
66600.0,   22.817811542670636,   22.77247529090536,   22.727060178386026
68400.0,   22.82013653071112,   22.77484653470538,   22.729472931907573
70200.0,   22.825528530026407,   22.78036338659407,   22.735134694570807
72000.0,   22.82305897221679,   22.77770247041619,   22.732232094106315
73800.0,   22.821343860291734,   22.77612001414774,   22.73079052573024
75600.0,   22.81658165047524,   22.771210346498684,   22.725712406020495
77400.0,   22.815550046956478,   22.770210458537903,   22.72476770842265
79200.0,   22.81450196724049,   22.76910559547442,   22.72360515363111
81000.0,   22.814071446798525,   22.768686113788277,   22.723201236547272
82800.0,   22.805009054819163,   22.759426210936883,   22.71368928179745
84600.0,   22.80497204740872,   22.75962048107632,   22.714173674487906
86400.0,   22.80802804879796,   22.762681447127285,   22.717255264801945


==> figures/very_low_stochastics/p_br71_pressure_median.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.253695896729866,   33.226773197236135,   33.1990654102001
1800.0,   33.25113275725772,   33.22472211082824,   33.19786495877467
3600.0,   33.24492991422224,   33.217609257434916,   33.19015944126639
5400.0,   33.247225132783505,   33.22099018947193,   33.19289836197058
7200.0,   33.245321198578516,   33.21872434583871,   33.192276511235626
9000.0,   33.25202657956412,   33.22479216605263,   33.197320367874084
10800.0,   33.253284978219234,   33.22543893937614,   33.19733337392965
12600.0,   33.24731271428734,   33.22039074022615,   33.19387081886425
14400.0,   33.2556090348369,   33.22815910824089,   33.20101440370241
16200.0,   33.25400585098146,   33.227398122167905,   33.20093879994004
18000.0,   33.25406317768098,   33.227371528806835,   33.200730587115096
19800.0,   33.255687468408006,   33.22776504500597,   33.20090633511314
21600.0,   33.250045728643215,   33.22284526569216,   33.19559846025467
23400.0,   33.24430472591225,   33.21652065791477,   33.18868442940487
25200.0,   33.2466084846347,   33.21841337131001,   33.19001120183007
27000.0,   33.24994004980476,   33.222744004224225,   33.19549706541851
28800.0,   33.24472284929347,   33.21765117286066,   33.19053674937905
30600.0,   33.236768126406616,   33.20956657914961,   33.182220196844575
32400.0,   33.240309370698874,   33.21355287501578,   33.18687658551468
34200.0,   33.2582952915128,   33.231749392340745,   33.205433435244764
36000.0,   33.25089879374089,   33.222821641635626,   33.194708895251054
37800.0,   33.23980099950248,   33.21233135107303,   33.184940576619105
39600.0,   33.23688978890265,   33.2103455466755,   33.18391943695502
41400.0,   33.24318406687445,   33.215666367431986,   33.18869016084003
43200.0,   33.23516634256781,   33.207579418314864,   33.180366904036234
45000.0,   33.237714824792704,   33.20979584940147,   33.18221102081431
46800.0,   33.25477454738744,   33.226756122635365,   33.199106166427725
48600.0,   33.24365311731156,   33.216988311307446,   33.19053188147131
50400.0,   33.24397537119264,   33.21597972649313,   33.1877082156246
52200.0,   33.24814048662489,   33.22117513849469,   33.194276369523116
54000.0,   33.241948730704586,   33.21450724295205,   33.1883342444632
55800.0,   33.23479328947188,   33.206915994756216,   33.178964605453665
57600.0,   33.23281867749184,   33.20574832679736,   33.178715083417494
59400.0,   33.23262371195561,   33.203970732560016,   33.17518942472031
61200.0,   33.23010003147776,   33.20279128536906,   33.17563409876451
63000.0,   33.22344548456689,   33.19634564028669,   33.169317303417664
64800.0,   33.231296869935086,   33.20300046217188,   33.17438731406363
66600.0,   33.22915757631728,   33.20221870814707,   33.17511015399028
68400.0,   33.237297012073704,   33.21018338826971,   33.18298603451455
70200.0,   33.23304808147222,   33.20568927594806,   33.178467312838634
72000.0,   33.220812301444596,   33.193221001725604,   33.16563991198296
73800.0,   33.21986668167488,   33.19350411732198,   33.16738107485003
75600.0,   33.239453154921414,   33.21215848313297,   33.18492720684682
77400.0,   33.232743984899074,   33.20481253908673,   33.17687643731461
79200.0,   33.22439541082684,   33.19753178725861,   33.17094545623433
81000.0,   33.22639863597212,   33.199141009871205,   33.171970335637766
82800.0,   33.23376096851638,   33.20715813970851,   33.18093545383845
84600.0,   33.2436894694772,   33.21485723528497,   33.18659298874962
86400.0,   33.24169303913516,   33.214364392111,   33.187365563270895


==> figures/very_low_stochastics/p_br71_pressure_q_one_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.28057255471636,   33.25338879939483,   33.226284163824346
1800.0,   33.27933436546613,   33.252456470945255,   33.226533326024224
3600.0,   33.27803164231289,   33.25073786560472,   33.223449135164564
5400.0,   33.27584810966901,   33.2490794070733,   33.222428133677774
7200.0,   33.28778347705419,   33.26118764656615,   33.234675238014006
9000.0,   33.29199224102527,   33.264635046152065,   33.238525780219184
10800.0,   33.28625168011682,   33.25926243666316,   33.232819950335085
12600.0,   33.28582373492355,   33.258091067964955,   33.23027669960773
14400.0,   33.28533989348328,   33.257753962140214,   33.2294015958668
16200.0,   33.291177978210825,   33.262749721966706,   33.235479986949485
18000.0,   33.297333437956254,   33.27014439386579,   33.2428671024534
19800.0,   33.30113868541766,   33.274812012554314,   33.248689294318
21600.0,   33.29198935330897,   33.26414472992011,   33.23697220215948
23400.0,   33.29920623565274,   33.272307403747355,   33.24557497026
25200.0,   33.30695696253056,   33.27907931961145,   33.25111515955397
27000.0,   33.29543153187195,   33.26859973745733,   33.24177841736662
28800.0,   33.30611986459786,   33.27962294477212,   33.253247038634775
30600.0,   33.31597659693912,   33.28860665451151,   33.26125490967573
32400.0,   33.306672991392794,   33.280012818887435,   33.253532706244656
34200.0,   33.30296350043871,   33.27641008599879,   33.24996283875081
36000.0,   33.3043766238746,   33.27791986113613,   33.25146808365562
37800.0,   33.30036477977511,   33.27331576763155,   33.246360132562195
39600.0,   33.300493281943346,   33.273400682054366,   33.24639415161965
41400.0,   33.303355735141714,   33.27739603648615,   33.25016309306521
43200.0,   33.29566289304357,   33.26814752275387,   33.24060449358667
45000.0,   33.29444518655031,   33.26769932573842,   33.24097960603649
46800.0,   33.3016958897261,   33.27493357778799,   33.248292818376605
48600.0,   33.2920686748882,   33.26488036471918,   33.237581393862634
50400.0,   33.2855129811301,   33.25751644061689,   33.230518722634976
52200.0,   33.28897178284816,   33.261499137968144,   33.23397155570873
54000.0,   33.29067913558659,   33.26348079455775,   33.2368642239499
55800.0,   33.304414364104424,   33.27751269714828,   33.250668526362304
57600.0,   33.29540428346875,   33.26795303545724,   33.240413189589255
59400.0,   33.286833480913685,   33.25957186332137,   33.23269477225592
61200.0,   33.304104351596344,   33.278054266248176,   33.25218885395115
63000.0,   33.28810438308462,   33.26075798355302,   33.23322589871313
64800.0,   33.291923990944746,   33.26423950735146,   33.23654829131314
66600.0,   33.28588511367423,   33.25826404260418,   33.23056711127434
68400.0,   33.30863395726398,   33.28134085366964,   33.2541502799344
70200.0,   33.29542785357763,   33.26803638457517,   33.24050939498724
72000.0,   33.30709927856397,   33.279716917040304,   33.25235731502836
73800.0,   33.31234090677375,   33.284743750859676,   33.256818055698794
75600.0,   33.30153121931955,   33.27441773510767,   33.24723299975241
77400.0,   33.30666661637398,   33.27907242299068,   33.25158041883351
79200.0,   33.307606071655286,   33.28086396292171,   33.25249385817793
81000.0,   33.28044067708298,   33.25305481392155,   33.22568711104816
82800.0,   33.313820938221404,   33.28707191699527,   33.26049514153388
84600.0,   33.30751522533218,   33.27927799622577,   33.25074493103047
86400.0,   33.309752478325386,   33.28289062805334,   33.25549536731264


==> figures/very_low_stochastics/p_br71_pressure_q_one_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.22891422141585,   33.20204866568579,   33.17490939900467
1800.0,   33.220413706900544,   33.19197276540437,   33.16359669354519
3600.0,   33.21730046672659,   33.18990152574159,   33.16253811518786
5400.0,   33.21628501661694,   33.18963340722182,   33.161467111236696
7200.0,   33.20732339554348,   33.17893596141152,   33.15183177117295
9000.0,   33.205929072809035,   33.177374091861424,   33.14872352920277
10800.0,   33.20093876652792,   33.173569211706,   33.14620490815178
12600.0,   33.206930464218544,   33.179373279151726,   33.15174979682906
14400.0,   33.20357270296289,   33.17592684165076,   33.148133778052
16200.0,   33.21939409472219,   33.19258839167584,   33.16566459144995
18000.0,   33.19397465463421,   33.16731434060206,   33.140115002805345
19800.0,   33.203174611303055,   33.17700284611078,   33.15097759215048
21600.0,   33.204994759739556,   33.177048150245255,   33.149010116749984
23400.0,   33.204913998007825,   33.17766331167494,   33.14884813615956
25200.0,   33.20485099607863,   33.17841753849129,   33.15101592116559
27000.0,   33.18660453075847,   33.159046080114294,   33.131379486210584
28800.0,   33.20404366681863,   33.1766180270952,   33.1491177048696
30600.0,   33.19403473161812,   33.16750313732605,   33.140532031440245
32400.0,   33.19126885325745,   33.1624428818849,   33.133638659564006
34200.0,   33.20428101857846,   33.178371338585755,   33.152595160081994
36000.0,   33.20033882696418,   33.17226468160953,   33.14413609575003
37800.0,   33.190034922973666,   33.16252242189803,   33.134767000160814
39600.0,   33.20653009158367,   33.17904441472201,   33.15107365023968
41400.0,   33.1931972240945,   33.16496078338536,   33.13662533741015
43200.0,   33.18780534223183,   33.15945027415879,   33.13097400180182
45000.0,   33.1965965317364,   33.169320919130456,   33.141940085931175
46800.0,   33.18873019122057,   33.16058864397777,   33.132387501554255
48600.0,   33.183030539659924,   33.15562474497389,   33.12811238515506
50400.0,   33.168639605614075,   33.140325635832774,   33.11188981046609
52200.0,   33.180691676547234,   33.15342735341978,   33.12624815854795
54000.0,   33.17738328481077,   33.15005261870052,   33.122692990561916
55800.0,   33.17234027879317,   33.14424626228995,   33.11595878091648
57600.0,   33.17136676615524,   33.14320057193026,   33.114976889162634
59400.0,   33.163953901905494,   33.137024957556534,   33.10981359119268
61200.0,   33.16301624802031,   33.13556313467713,   33.108114508631274
63000.0,   33.153813464901575,   33.125952244451895,   33.09918339795094
64800.0,   33.16034484344262,   33.13327141581836,   33.105440524097155
66600.0,   33.172986475034094,   33.145901661474376,   33.11883842142858
68400.0,   33.17866091012887,   33.150012290502225,   33.12148939995396
70200.0,   33.164860250661874,   33.137024872847604,   33.108973170656306
72000.0,   33.153785488707165,   33.12554693524254,   33.09780880845121
73800.0,   33.14354668038956,   33.11542354292003,   33.08760330161459
75600.0,   33.1504439840714,   33.12280637477069,   33.095027901791205
77400.0,   33.15987330379082,   33.132505711461675,   33.103987159933745
79200.0,   33.15624591575243,   33.129017495842966,   33.101750006976744
81000.0,   33.17142860363397,   33.14395526322663,   33.11656972809455
82800.0,   33.159147401548,   33.13096280824687,   33.10264783236626
84600.0,   33.157885905509985,   33.13017881157352,   33.1024553075255
86400.0,   33.158703061699114,   33.13134987045374,   33.103958103580446


==> figures/very_low_stochastics/p_br71_pressure_q_three_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.31988733555634,   33.293204807034,   33.2667531004307
1800.0,   33.319407970848324,   33.29294147741935,   33.266681676632025
3600.0,   33.31057348720675,   33.28396740141763,   33.25731149612832
5400.0,   33.31972366497391,   33.29248774109118,   33.26529204523489
7200.0,   33.34614134309525,   33.31971382518237,   33.293583610801306
9000.0,   33.342154974975486,   33.31626759481836,   33.29040399859273
10800.0,   33.349125538901724,   33.321618335732076,   33.29395894800735
12600.0,   33.34269982589213,   33.31476113938514,   33.28701823293976
14400.0,   33.37358895871613,   33.3467598771518,   33.3207195151299
16200.0,   33.36387620485062,   33.33656335122782,   33.309130644094424
18000.0,   33.35914800984896,   33.332796714480914,   33.30645292765332
19800.0,   33.37203600377091,   33.344719475962066,   33.31738746162649
21600.0,   33.37648930022118,   33.3488671419995,   33.32112309014997
23400.0,   33.365767664613585,   33.339416418296274,   33.31306176311611
25200.0,   33.37572675816612,   33.34811915952013,   33.32120724445809
27000.0,   33.39113487446259,   33.36542518259972,   33.33961516682543
28800.0,   33.390242408247175,   33.36390958989161,   33.33763016692945
30600.0,   33.3730575916873,   33.34545918188506,   33.31773585974298
32400.0,   33.366933298258,   33.34009456752075,   33.31327919028928
34200.0,   33.37298844118482,   33.3468885681987,   33.32085908196676
36000.0,   33.383981681232186,   33.35621970145221,   33.32823430005022
37800.0,   33.40055061455066,   33.373231089903555,   33.345800087094794
39600.0,   33.413590967106146,   33.38685069450394,   33.36014173144537
41400.0,   33.39430444262476,   33.36630901216684,   33.338206338546684
43200.0,   33.3879717539013,   33.36077167953431,   33.33351759956736
45000.0,   33.39993521245402,   33.37353660775083,   33.34729954834315
46800.0,   33.37935899526032,   33.35197025474853,   33.32453685567187
48600.0,   33.405520283701996,   33.37813976039449,   33.350687549835854
50400.0,   33.401232396695676,   33.37310953261317,   33.34504707093728
52200.0,   33.38914594946952,   33.36211463629173,   33.335061569322995
54000.0,   33.3900050682358,   33.36248340996167,   33.33539452918782
55800.0,   33.3947241311648,   33.36713706900552,   33.33964550588906
57600.0,   33.4061858845342,   33.378936527455984,   33.35162354668494
59400.0,   33.402067018565035,   33.3757181648954,   33.34934040659964
61200.0,   33.40932902136123,   33.38191981094402,   33.354567936799
63000.0,   33.420352833346634,   33.39384452523429,   33.36732019058073
64800.0,   33.414918100030285,   33.38774615504802,   33.3605265655429
66600.0,   33.40758785130596,   33.38038435343162,   33.353349892491025
68400.0,   33.43560131283198,   33.408299395137206,   33.38087031111833
70200.0,   33.433453352061186,   33.406751965499396,   33.37991318016452
72000.0,   33.441629103162384,   33.41395071911323,   33.38627830097977
73800.0,   33.43537093557113,   33.40814791308458,   33.38098100743027
75600.0,   33.40696916934717,   33.379351516623956,   33.351635687677906
77400.0,   33.42937964772184,   33.40245348827627,   33.375159652642154
79200.0,   33.4179270379754,   33.39196108260296,   33.36601633541317
81000.0,   33.438927793632594,   33.4121978847283,   33.385535685245046
82800.0,   33.40648326961399,   33.37723704265241,   33.34765025915293
84600.0,   33.40606253377474,   33.37932522581383,   33.35275289374007
86400.0,   33.40551666077381,   33.378207369948996,   33.35082889882061


==> figures/very_low_stochastics/p_br71_pressure_q_three_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.19185270886784,   33.16328844578085,   33.13472013411976
1800.0,   33.18365936944572,   33.15586623401079,   33.127883061742224
3600.0,   33.1531063124849,   33.12528513049087,   33.09736175956813
5400.0,   33.16127439850302,   33.13279998025612,   33.10434733682721
7200.0,   33.149014675504205,   33.120240629845775,   33.091364071409956
9000.0,   33.158101278074845,   33.12965390815555,   33.10095352786806
10800.0,   33.15601403904664,   33.12736876741908,   33.09854887742098
12600.0,   33.14910022243032,   33.120229030582486,   33.091231470090364
14400.0,   33.14202979458466,   33.11397532616078,   33.08580665197371
16200.0,   33.1630077619512,   33.13496778181673,   33.10678535245042
18000.0,   33.15090413373243,   33.123464564625465,   33.09614631790053
19800.0,   33.14926200422608,   33.12191831491916,   33.09453993972574
21600.0,   33.14391372371244,   33.116615890452316,   33.089159242790174
23400.0,   33.14462688216841,   33.116868942941544,   33.08902723319072
25200.0,   33.1249989115076,   33.09694937809566,   33.06879213445914
27000.0,   33.11211079311614,   33.08372264527177,   33.05520987488877
28800.0,   33.1161202387586,   33.08895685439742,   33.06187802788373
30600.0,   33.129984576556915,   33.10248929244026,   33.07559329309402
32400.0,   33.11082668176376,   33.08361007405289,   33.056387736501385
34200.0,   33.131072227991886,   33.104567275153194,   33.076272745964246
36000.0,   33.12418545663077,   33.09628694723596,   33.06835603271317
37800.0,   33.10801842596494,   33.080653909840485,   33.05321773086071
39600.0,   33.132938523136964,   33.10476712345401,   33.07637666726976
41400.0,   33.097251083959755,   33.070081285282534,   33.042868488336694
43200.0,   33.1109001216989,   33.08375669509641,   33.0543369758874
45000.0,   33.10654832185296,   33.07913237074441,   33.049803424717076
46800.0,   33.10504832617072,   33.077598699191775,   33.050247445975785
48600.0,   33.087506218828175,   33.06003422808617,   33.03247722818139
50400.0,   33.10069563534973,   33.07198064861781,   33.04302628902056
52200.0,   33.09265342669696,   33.06582942381148,   33.03900302929597
54000.0,   33.10510733131099,   33.07718459670105,   33.048558784501196
55800.0,   33.07851778134452,   33.05149135182353,   33.024336383104774
57600.0,   33.08380876803796,   33.05583263754636,   33.02768413025043
59400.0,   33.08493702563553,   33.057135586264444,   33.02924600890543
61200.0,   33.086115489038754,   33.05824655228297,   33.030298646721214
63000.0,   33.051717246684454,   33.024092256073196,   32.99649776905022
64800.0,   33.059725038557275,   33.031726563127535,   33.00378795544785
66600.0,   33.06111498390821,   33.03463550955475,   33.00843518424538
68400.0,   33.052471199536946,   33.023753501421346,   32.99484100880632
70200.0,   33.07704425247441,   33.049789850164146,   33.022656160150866
72000.0,   33.08388392986787,   33.05687387539514,   33.029727211492364
73800.0,   33.0460493408912,   33.01770202221914,   32.989148287824264
75600.0,   33.05257387407138,   33.024097475544835,   32.995663786285476
77400.0,   33.038232181106025,   33.01011540474002,   32.98191608344117
79200.0,   33.05008834959637,   33.02041525182262,   32.99032411433325
81000.0,   33.05167979882828,   33.02420203044079,   32.996608912467586
82800.0,   33.04866932904481,   33.02028542309512,   32.991662402996475
84600.0,   33.0666425813183,   33.037957251733125,   33.00909077479392
86400.0,   33.04304225755676,   33.01422944454293,   32.98527336088123


==> figures/very_low_stochastics/p_br71_pressure_q_two_high.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.29691759870957,   33.27035515603157,   33.24350820024811
1800.0,   33.29423214848677,   33.26682362059936,   33.23950893613698
3600.0,   33.29848203790749,   33.27075777845332,   33.243375770114206
5400.0,   33.29433568866353,   33.26780382530826,   33.240548393446126
7200.0,   33.31463792022158,   33.28850178651428,   33.26159050957663
9000.0,   33.3111962504433,   33.284716342178626,   33.25830013257255
10800.0,   33.317317797496386,   33.29048664982967,   33.26380835533606
12600.0,   33.3148484196395,   33.28682471065669,   33.25950937908684
14400.0,   33.322096030053956,   33.29588359449636,   33.26984800067675
16200.0,   33.32803563713317,   33.30106932141577,   33.27429409881708
18000.0,   33.33330177918726,   33.306505682914306,   33.2797008654608
19800.0,   33.33640502494941,   33.309206965495626,   33.28212311420261
21600.0,   33.33693993902573,   33.31019067604225,   33.28349556410959
23400.0,   33.343025299337086,   33.3159949447733,   33.290420110185856
25200.0,   33.340341595301574,   33.31286377345272,   33.28539291686845
27000.0,   33.3449219851772,   33.31756372360901,   33.29055299923583
28800.0,   33.33697224463748,   33.309963443016926,   33.282858368492874
30600.0,   33.34445327100609,   33.31685276994041,   33.289015015060365
32400.0,   33.34105204277109,   33.31360932624122,   33.28608595029401
34200.0,   33.344691483827646,   33.31783433500205,   33.29092996271522
36000.0,   33.34108327429577,   33.31441387580741,   33.28742973721993
37800.0,   33.33971380729722,   33.312713579372655,   33.28596779194091
39600.0,   33.34510653243919,   33.317114633010775,   33.28913404190036
41400.0,   33.326402249884,   33.299936336919956,   33.2734026426518
43200.0,   33.33522142976601,   33.3080949331808,   33.28074777485375
45000.0,   33.34046165257209,   33.31351998404667,   33.28665795063064
46800.0,   33.3377188767982,   33.311422570889256,   33.285332662451864
48600.0,   33.340451759996114,   33.312990791901356,   33.28538038409105
50400.0,   33.355622107154865,   33.32918294443192,   33.30285141585384
52200.0,   33.36006149894696,   33.33332652724897,   33.30686958790856
54000.0,   33.36360176589333,   33.336035116055605,   33.3084455179367
55800.0,   33.357996547307884,   33.33212492313033,   33.30662355010228
57600.0,   33.35229270824384,   33.32495324063513,   33.29762196629666
59400.0,   33.35923834417949,   33.33174369026389,   33.30526140881617
61200.0,   33.35413900749818,   33.32646631964123,   33.29921169505755
63000.0,   33.3668211959761,   33.339876741818486,   33.313012346868014
64800.0,   33.357586999169335,   33.32987027657636,   33.30257648101102
66600.0,   33.357983547616904,   33.33026067039417,   33.30251817574266
68400.0,   33.361248998588145,   33.33501154837573,   33.3089029051243
70200.0,   33.38383429359215,   33.355835947254775,   33.327816062465686
72000.0,   33.38896827317507,   33.36279306114404,   33.33590052291696
73800.0,   33.35066427827675,   33.323885620268776,   33.297128180339996
75600.0,   33.376955649503415,   33.34991365941596,   33.32310654112195
77400.0,   33.36962497560622,   33.34328042740232,   33.316931183024195
79200.0,   33.367289534484094,   33.34007007426321,   33.312883734993044
81000.0,   33.36068382488121,   33.33379322229573,   33.305840506351906
82800.0,   33.37528381870349,   33.34787737214181,   33.32045089369791
84600.0,   33.34396226392527,   33.31569162395844,   33.28720635406555
86400.0,   33.35543189453861,   33.3281625571194,   33.30076888105926


==> figures/very_low_stochastics/p_br71_pressure_q_two_low.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   33.208907163063714,   33.1805526086095,   33.15201416421296
1800.0,   33.20160959982348,   33.17385840537012,   33.14613297282367
3600.0,   33.19559475660787,   33.167884416668656,   33.14013807020622
5400.0,   33.19394387321798,   33.165504579984315,   33.13695352932917
7200.0,   33.18554844315768,   33.15881211358566,   33.1307280419418
9000.0,   33.18350786669603,   33.15602927699411,   33.12970560238293
10800.0,   33.17216005049697,   33.144526138312855,   33.11695971454239
12600.0,   33.18073082719173,   33.15271534144918,   33.12462165301874
14400.0,   33.17406372043831,   33.145164007214774,   33.11636475750046
16200.0,   33.17868620305416,   33.151820376661746,   33.12487633798926
18000.0,   33.1832938086435,   33.155446965761115,   33.12728841486054
19800.0,   33.18163005623367,   33.153817984906134,   33.1259823235254
21600.0,   33.17269655005213,   33.14557578456449,   33.11847401777308
23400.0,   33.17021050681749,   33.14231534023793,   33.114479077131634
25200.0,   33.16810896860416,   33.14083994841035,   33.113217398491486
27000.0,   33.15873822112775,   33.130544056829315,   33.102374573726024
28800.0,   33.16136982582596,   33.1336524964479,   33.10595654317509
30600.0,   33.160603576458705,   33.13293550398861,   33.10434326244925
32400.0,   33.16998438025306,   33.14211228933539,   33.114187850527486
34200.0,   33.16003334228544,   33.13243350363039,   33.10458751859323
36000.0,   33.16686459290233,   33.1391351804532,   33.11140603232937
37800.0,   33.162472250367344,   33.13356102439471,   33.10412720390364
39600.0,   33.15966858950085,   33.13253344751806,   33.105994234762036
41400.0,   33.14154994743126,   33.11408222336286,   33.08651997216603
43200.0,   33.134279656469545,   33.106777714733056,   33.07944586663626
45000.0,   33.13939781656006,   33.11141044401381,   33.083384137050935
46800.0,   33.14465921098987,   33.11694772630762,   33.08919095711843
48600.0,   33.13942196938337,   33.11142907467837,   33.08371185612987
50400.0,   33.13626661346718,   33.108729357270455,   33.08115572364202
52200.0,   33.14456144201721,   33.11667656619411,   33.08881226404298
54000.0,   33.151213857487434,   33.1239135269749,   33.09665924715978
55800.0,   33.1256585454583,   33.09716504348855,   33.06948095549249
57600.0,   33.132213373845175,   33.10445044764963,   33.07647270733213
59400.0,   33.1351811268774,   33.10781216999364,   33.08038516829884
61200.0,   33.12382607257348,   33.09585533777541,   33.0677391945459
63000.0,   33.12392253474371,   33.09579814523067,   33.067759292759376
64800.0,   33.12204818426729,   33.09339356475881,   33.064028591238646
66600.0,   33.112099464357385,   33.08473502314901,   33.057321694669916
68400.0,   33.13206847889043,   33.10503651826962,   33.077770256161116
70200.0,   33.13390983092387,   33.10446896073477,   33.07467452857985
72000.0,   33.12762222660134,   33.100133622067425,   33.07258830328539
73800.0,   33.09910324368728,   33.07071216130434,   33.04189878041193
75600.0,   33.09963055929832,   33.07166099587608,   33.04360105773329
77400.0,   33.11164143948329,   33.08398422851187,   33.05641887529475
79200.0,   33.09667012965034,   33.06879192568291,   33.0409183324045
81000.0,   33.106810193842534,   33.07996371494363,   33.05330832145285
82800.0,   33.09364520946369,   33.06611720375412,   33.038485697990446
84600.0,   33.12042996661428,   33.092739175467884,   33.06539367425325
86400.0,   33.123498951194684,   33.094996420699474,   33.06706988801488


==> figures/very_low_stochastics/p_br71_pressure_sigma.csv <==
t-x,   0.0,   6279.25,   12558.5
0.0,   0.03623742963198251,   0.03715176098958542,   0.03830029387909132
1800.0,   0.050754219552585605,   0.05158057103449524,   0.05258219496585302
3600.0,   0.054712630227169885,   0.05537440442289269,   0.05614600196417313
5400.0,   0.05942587954053295,   0.06012758736021019,   0.060931280969060836
7200.0,   0.0562599889675714,   0.05673624425168881,   0.05727029887017617
9000.0,   0.06584241296854011,   0.06650727520588474,   0.06730261946137389
10800.0,   0.06385334972110301,   0.06437386738921912,   0.06494690545143876
12600.0,   0.060620843376945045,   0.060981248329151465,   0.061398126611220474
14400.0,   0.06101961973237627,   0.061572780145907106,   0.06219395423351699
16200.0,   0.06457517776134769,   0.06517919902280561,   0.06588937611795181
18000.0,   0.07002839685600395,   0.07067976243524599,   0.07144518834623087
19800.0,   0.0723521349536046,   0.0729683128543788,   0.0736751785550456
21600.0,   0.07415313218846763,   0.07477032546256786,   0.07548175542778456
23400.0,   0.0772779515667166,   0.07778764665133778,   0.07837317576510024
25200.0,   0.08210019913041962,   0.08266788344468998,   0.08331796115596592
27000.0,   0.08050667060411613,   0.08095162850622976,   0.08145179461761144
28800.0,   0.08318637381093216,   0.08370681700726719,   0.08429635679905882
30600.0,   0.08149206666077877,   0.08188494589447783,   0.08232683046870304
32400.0,   0.08694411141921282,   0.08763323655687473,   0.08842420547115917
34200.0,   0.09066256308590316,   0.09127251707228469,   0.09195650602154538
36000.0,   0.08768504266158594,   0.08820949442184847,   0.08878143479634319
37800.0,   0.09421251675919437,   0.09485250607796301,   0.09558445004602996
39600.0,   0.09154877394495416,   0.09198940288789945,   0.09246586928991653
41400.0,   0.09477201255601687,   0.09531281249845401,   0.0959387966103305
43200.0,   0.09283610441708576,   0.09329670418380617,   0.09379269196360981
45000.0,   0.09415611711166495,   0.09468604686675014,   0.09528142617639332
46800.0,   0.09540241091148031,   0.095920575717193,   0.09649630102004256
48600.0,   0.09585751581239753,   0.0965091613311405,   0.0972197595102061
50400.0,   0.10232969918581021,   0.1030102723619549,   0.10379061873020579
52200.0,   0.10578317666727724,   0.10635180068366273,   0.10699091106638958
54000.0,   0.10825834734786187,   0.10883747006152394,   0.10948128132965572
55800.0,   0.108153536847374,   0.10861337350423396,   0.1091290552158001
57600.0,   0.10305361071808812,   0.10344591276316119,   0.10384751646555791
59400.0,   0.10311674713038672,   0.10357048234845953,   0.10407372085408499
61200.0,   0.09984863252650608,   0.10021851687664414,   0.10061700435817858
63000.0,   0.09620862252231162,   0.09656981415770804,   0.09695879315627401
64800.0,   0.09795796091385867,   0.09837117014312459,   0.09885253272266196
66600.0,   0.09697546238006191,   0.09741827826029818,   0.09790132817195975
68400.0,   0.09801027018054197,   0.09842950872283783,   0.09891671385756985
70200.0,   0.09970192864858313,   0.10017446595125841,   0.10069753681798195
72000.0,   0.10128287562161298,   0.10170597212401455,   0.10218934162084627
73800.0,   0.1004162541956651,   0.10086499828380087,   0.10135343349003696
75600.0,   0.10051491544042168,   0.10091582396417915,   0.10136793951786921
77400.0,   0.1012686643292273,   0.101747227756886,   0.1022932868713404
79200.0,   0.10462941344301276,   0.10510311844558197,   0.10563998253394533
81000.0,   0.10991133959326817,   0.11043323940238522,   0.11102369117776563
82800.0,   0.1115182143742793,   0.112138400667127,   0.11282182969200817
84600.0,   0.11705952505798031,   0.11771094432524899,   0.1184404400264036
86400.0,   0.11922493569821715,   0.119903663624815,   0.1206451279904227

